Efficient Synthesis with Probabilistic Constraints

We consider the problem of synthesizing a program given a probabilistic specification of its desired behavior. Specifically, we study the recent paradigm of distribution-guided inductive synthesis (DIGITS), which iteratively calls a synthesizer on finite sample sets from a given distribution. We make theoretical and algorithmic contributions: (i) We prove the surprising result that DIGITS only requires a polynomial number of synthesizer calls in the size of the sample set, despite its ostensibly exponential behavior. (ii) We present a property-directed version of DIGITS that further reduces the number of synthesizer calls, drastically improving synthesis performance on a range of benchmarks.

==> figures/comparison.csv <==
benchmark,odepth,oerror,adepth,aerror
dt4,146,0.17978259101629213,218,0.17978259101629213
dt16,38,0.15740464637154708,57,0.15740464637154708
dt44,87,0.06116999647591423,204,0.04883569627802326
svm3-1,177,0.11923608663829326,285,0.11923608663829326
svm3-2,115,0.050082680473853995,362,0.027460760660359455
svm3-3,30,0.08933557429043888,108,0.050272438938436935
svm3-4,22,0.050258884762395296,71,0.050258884762395296
svm4-1,168,0.13704627395700616,271,0.13704627395700616
svm4-2,107,0.04167909132803817,311,0.03190653040201686
svm4-3,28,0.04166553715199653,106,0.04166553715199653
svm4-4,17,0.06751335086340102,68,0.04166553715199653
svm4-5,13,0.06580552468215457,41,0.05715796036758925
svm5-1,159,0.12688064192577733,224,0.12688064192577733
svm5-2,98,0.05794410257800428,272,0.029778524763479627
svm5-3,27,0.15164412155385074,82,0.06060072108216542
svm5-4,16,0.2250670931714061,30,0.12213668031120388
svm5-5,12,0.22910623763181437,20,0.19173737428501722
svm5-6,10,0.2137086936485131,15,0.21591802434330018


==> figures/therm.csv <==
unrolling,bound,depth,error
40,8,2,0.11085960584456071
40,4,1,0.7594404836130012
40,2,1,0.8207731302014151
20,8,7,0.1389709669549188
20,4,5,0.3098755726639378
20,2,4,0.6338203800590962
10,8,69,0.000853913090623221
10,4,8,0.2322643606495161
10,2,6,0.4734744774865136
5,8,49,0.3615712000867467
5,4,42,0.648296240071566
5,2,39,0.8124102035837242


==> figures/toy_csv/box_d1_b01_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.40667033195495605,0.2946948954973027,0.03107285499572754,1,0.40056800842285156,0.2946948954973027,0.0019004344940185547,1,0.4146304130554199,0.2946948954973027,0.0018346309661865234,1,0.40122008323669434,0.2946948954973027,0.0011436939239501953,1,0.39925050735473633,0.2946948954973027,0.0017638206481933594,1,0.40609002113342285,0.2946948954973027,0.03055262565612793,1
0.8069612979888916,0.10211716229770393,0.43434596061706543,2,0.7697417736053467,0.10211716229770393,0.4006929397583008,2,0.8296465873718262,0.10211716229770393,0.0019333362579345703,2,0.76717209815979,0.10211716229770393,0.001237630844116211,2,0.7634601593017578,0.10211716229770393,0.0018568038940429688,2,0.7757017612457275,0.10211716229770393,0.4062213897705078,2
3.636751890182495,0.06026186668112445,0.8669478893280029,3,3.113586187362671,0.06026186668112445,0.7967422008514404,3,2.759321689605713,0.06026186668112445,0.0020263195037841797,3,1.4957118034362793,0.06026186668112445,0.0013327598571777344,3,1.5406413078308105,0.06026186668112445,0.0019481182098388672,3,1.5130233764648438,0.06026186668112445,0.4063386917114258,3
58.849327087402344,0.053606766244679985,0.9859488010406494,4,53.85216665267944,0.053606766244679985,0.9469242095947266,4,44.93234968185425,0.053606766244679985,0.9182538986206055,4,27.981996059417725,0.053606766244679985,0.001415252685546875,4,28.32586097717285,0.053606766244679985,0.002031087875366211,4,30.616535186767578,0.053606766244679985,0.7758452892303467,4
nan,nan,1.2378263473510742,5,nan,nan,1.0443432331085205,5,nan,nan,0.9482431411743164,5,nan,nan,0.001646280288696289,5,nan,nan,0.0022804737091064453,5,nan,nan,0.775963306427002,5
nan,nan,1.4994206428527832,6,nan,nan,1.3513689041137695,6,nan,nan,0.9785201549530029,6,nan,nan,0.0017230510711669922,6,nan,nan,0.0023567676544189453,6,nan,nan,0.7760756015777588,6
nan,nan,1.8492977619171143,7,nan,nan,1.492337703704834,7,nan,nan,1.3827769756317139,7,nan,nan,0.9214537143707275,7,nan,nan,0.002445697784423828,7,nan,nan,0.7761738300323486,7
nan,nan,2.1878087520599365,8,nan,nan,1.8497076034545898,8,nan,nan,1.5378642082214355,8,nan,nan,0.9741857051849365,8,nan,nan,0.0025255680084228516,8,nan,nan,0.7762715816497803,8
nan,nan,2.5649514198303223,9,nan,nan,2.01288104057312,9,nan,nan,1.6491785049438477,9,nan,nan,1.0004699230194092,9,nan,nan,0.002617359161376953,9,nan,nan,0.7763717174530029,9
nan,nan,3.1293585300445557,10,nan,nan,2.6145694255828857,10,nan,nan,2.239197254180908,10,nan,nan,1.0514123439788818,10,nan,nan,0.002704620361328125,10,nan,nan,1.0652012825012207,10
nan,nan,3.9817593097686768,11,nan,nan,3.4002323150634766,11,nan,nan,2.932368516921997,11,nan,nan,1.5133371353149414,11,nan,nan,0.0028009414672851562,11,nan,nan,1.513164758682251,11
nan,nan,4.575824022293091,12,nan,nan,4.191895008087158,12,nan,nan,3.316377639770508,12,nan,nan,1.5221936702728271,12,nan,nan,0.0028929710388183594,12,nan,nan,1.5134010314941406,12
nan,nan,5.18623685836792,13,nan,nan,4.713821172714233,13,nan,nan,3.5908164978027344,13,nan,nan,1.5312564373016357,13,nan,nan,0.0030481815338134766,13,nan,nan,1.5136113166809082,13
nan,nan,5.916603326797485,14,nan,nan,5.582824468612671,14,nan,nan,4.637698173522949,14,nan,nan,2.4830846786499023,14,nan,nan,0.003151416778564453,14,nan,nan,1.514000415802002,14
nan,nan,6.640702724456787,15,nan,nan,6.138746738433838,15,nan,nan,5.0422093868255615,15,nan,nan,2.625687599182129,15,nan,nan,1.567354440689087,15,nan,nan,1.514219045639038,15
nan,nan,7.51080322265625,16,nan,nan,7.0887229442596436,16,nan,nan,5.405893802642822,16,nan,nan,2.6641299724578857,16,nan,nan,1.5771729946136475,16,nan,nan,1.514432430267334,16
nan,nan,8.3301842212677,17,nan,nan,7.68044376373291,17,nan,nan,6.561403751373291,17,nan,nan,2.768285036087036,17,nan,nan,1.5870757102966309,17,nan,nan,1.6149275302886963,17
nan,nan,9.394810199737549,18,nan,nan,8.517119646072388,18,nan,nan,6.9266602993011475,18,nan,nan,2.807910203933716,18,nan,nan,1.597161054611206,18,nan,nan,1.6250817775726318,18
nan,nan,10.38955283164978,19,nan,nan,9.219303846359253,19,nan,nan,7.397432804107666,19,nan,nan,2.9043874740600586,19,nan,nan,1.6359648704528809,19,nan,nan,1.6641716957092285,19
nan,nan,11.547288417816162,20,nan,nan,10.350825786590576,20,nan,nan,8.937305927276611,20,nan,nan,5.4052557945251465,20,nan,nan,1.646587610244751,20,nan,nan,1.6747715473175049,20
nan,nan,12.50298523902893,21,nan,nan,10.916152000427246,21,nan,nan,9.407715082168579,21,nan,nan,5.694951057434082,21,nan,nan,1.657364845275879,21,nan,nan,1.6855533123016357,21
nan,nan,13.75986099243164,22,nan,nan,12.366966724395752,22,nan,nan,10.158854961395264,22,nan,nan,6.076572418212891,22,nan,nan,1.6682758331298828,22,nan,nan,1.696561574935913,22
nan,nan,14.936575412750244,23,nan,nan,13.172513008117676,23,nan,nan,10.742345333099365,23,nan,nan,6.487475395202637,23,nan,nan,1.6794233322143555,23,nan,nan,1.707754373550415,23
nan,nan,16.241922855377197,24,nan,nan,14.827653169631958,24,nan,nan,12.491483449935913,24,nan,nan,6.825219631195068,24,nan,nan,1.6908295154571533,24,nan,nan,1.7192025184631348,24
nan,nan,17.523930311203003,25,nan,nan,15.742232322692871,25,nan,nan,13.1807541847229,25,nan,nan,7.271054744720459,25,nan,nan,1.702430248260498,25,nan,nan,1.730926275253296,25
nan,nan,18.906630754470825,26,nan,nan,17.259086847305298,26,nan,nan,13.897319316864014,26,nan,nan,7.734193325042725,26,nan,nan,1.7145090103149414,26,nan,nan,1.7430107593536377,26
nan,nan,20.20906925201416,27,nan,nan,18.10898780822754,27,nan,nan,15.627831935882568,27,nan,nan,9.498518228530884,27,nan,nan,1.7264785766601562,27,nan,nan,1.7551519870758057,27
nan,nan,21.721185445785522,28,nan,nan,19.664639234542847,28,nan,nan,16.45204782485962,28,nan,nan,10.039529085159302,28,nan,nan,1.7387163639068604,28,nan,nan,1.7674036026000977,28
nan,nan,23.555526971817017,29,nan,nan,21.163154363632202,29,nan,nan,17.461679220199585,29,nan,nan,10.582266330718994,29,nan,nan,3.5787007808685303,29,nan,nan,1.7799193859100342,29
nan,nan,25.269679069519043,30,nan,nan,23.165701389312744,30,nan,nan,19.645264863967896,30,nan,nan,11.119217872619629,30,nan,nan,3.624375581741333,30,nan,nan,1.7926034927368164,30
nan,nan,27.087979555130005,31,nan,nan,24.75157618522644,31,nan,nan,20.828227519989014,31,nan,nan,11.80374002456665,31,nan,nan,4.146760702133179,31,nan,nan,1.886263132095337,31
nan,nan,28.828733682632446,32,nan,nan,26.585085153579712,32,nan,nan,21.83165717124939,32,nan,nan,12.294153690338135,32,nan,nan,4.174401521682739,32,nan,nan,1.8999557495117188,32
nan,nan,30.80920910835266,33,nan,nan,28.37649965286255,33,nan,nan,23.00504994392395,33,nan,nan,12.862032175064087,33,nan,nan,4.202330112457275,33,nan,nan,1.9134705066680908,33
nan,nan,32.583866119384766,34,nan,nan,30.197790384292603,34,nan,nan,25.36567497253418,34,nan,nan,15.673789978027344,34,nan,nan,4.230762481689453,34,nan,nan,4.279454708099365,34
nan,nan,34.705785512924194,35,nan,nan,32.10986852645874,35,nan,nan,26.782798051834106,35,nan,nan,16.317137002944946,35,nan,nan,4.25954008102417,35,nan,nan,4.3084633350372314,35
nan,nan,37.240164041519165,36,nan,nan,34.244086027145386,36,nan,nan,27.87029457092285,36,nan,nan,17.00883674621582,36,nan,nan,4.288917064666748,36,nan,nan,4.338102579116821,36
nan,nan,39.35433030128479,37,nan,nan,35.758073568344116,37,nan,nan,30.590239763259888,37,nan,nan,17.709221839904785,37,nan,nan,4.318613767623901,37,nan,nan,4.3689186573028564,37
nan,nan,41.56131911277771,38,nan,nan,38.16170907020569,38,nan,nan,31.919482707977295,38,nan,nan,18.503689765930176,38,nan,nan,4.362701416015625,38,nan,nan,4.413032054901123,38
nan,nan,44.303685903549194,39,nan,nan,40.17956256866455,39,nan,nan,33.28095984458923,39,nan,nan,19.32583999633789,39,nan,nan,4.393314361572266,39,nan,nan,4.443646669387817,39
nan,nan,46.403194189071655,40,nan,nan,42.07042360305786,40,nan,nan,35.65485119819641,40,nan,nan,22.81412124633789,40,nan,nan,4.4244866371154785,40,nan,nan,4.4750306606292725,40
nan,nan,49.04589319229126,41,nan,nan,44.37378549575806,41,nan,nan,37.34086489677429,41,nan,nan,23.873555183410645,41,nan,nan,4.5884809494018555,41,nan,nan,4.640768766403198,41
nan,nan,51.955392837524414,42,nan,nan,47.41516089439392,42,nan,nan,38.89278745651245,42,nan,nan,24.687917232513428,42,nan,nan,4.620570182800293,42,nan,nan,4.673242092132568,42
nan,nan,54.398614168167114,43,nan,nan,48.98369002342224,43,nan,nan,39.934672117233276,43,nan,nan,25.46851921081543,43,nan,nan,11.539978981018066,43,nan,nan,4.690620183944702,43
nan,nan,57.09160137176514,44,nan,nan,52.117884159088135,44,nan,nan,43.23775005340576,44,nan,nan,26.525440454483032,44,nan,nan,11.639934062957764,44,nan,nan,4.7233264446258545,44
nan,nan,60.32700753211975,45,nan,nan,55.112905502319336,45,nan,nan,45.49288535118103,45,nan,nan,28.043511152267456,45,nan,nan,11.913554430007935,45,nan,nan,4.893789529800415,45
nan,nan,63.81536531448364,46,nan,nan,57.6930935382843,46,nan,nan,46.782975912094116,46,nan,nan,28.86409640312195,46,nan,nan,11.95026969909668,46,nan,nan,4.9276251792907715,46
nan,nan,66.54959464073181,47,nan,nan,59.68571352958679,47,nan,nan,50.04632806777954,47,nan,nan,32.707412004470825,47,nan,nan,11.986523866653442,47,nan,nan,4.945954322814941,47
nan,nan,69.55705094337463,48,nan,nan,62.673341512680054,48,nan,nan,51.88198399543762,48,nan,nan,33.65856719017029,48,nan,nan,12.023475885391235,48,nan,nan,4.964502573013306,48
nan,nan,72.8497998714447,49,nan,nan,65.59500741958618,49,nan,nan,54.00763297080994,49,nan,nan,35.012701749801636,49,nan,nan,12.268810987472534,49,nan,nan,5.122278690338135,49
nan,nan,76.16891288757324,50,nan,nan,69.7709732055664,50,nan,nan,58.21163272857666,50,nan,nan,36.00609493255615,50,nan,nan,12.323262929916382,50,nan,nan,12.445010662078857,50
nan,nan,79.20488286018372,51,nan,nan,71.90795493125916,51,nan,nan,59.613561153411865,51,nan,nan,36.96789360046387,51,nan,nan,12.344727277755737,51,nan,nan,12.466673135757446,51
nan,nan,83.05171179771423,52,nan,nan,75.86197519302368,52,nan,nan,61.50673794746399,52,nan,nan,37.96093273162842,52,nan,nan,12.400723934173584,52,nan,nan,12.52313232421875,52
nan,nan,86.6398983001709,53,nan,nan,79.05212879180908,53,nan,nan,63.70108103752136,53,nan,nan,39.402411699295044,53,nan,nan,12.58232069015503,53,nan,nan,12.70691728591919,53
nan,nan,90.58933925628662,54,nan,nan,83.5404679775238,54,nan,nan,68.56342720985413,54,nan,nan,44.08394932746887,54,nan,nan,12.639649629592896,54,nan,nan,12.764540910720825,54
nan,nan,94.16438627243042,55,nan,nan,86.70653748512268,55,nan,nan,70.83583354949951,55,nan,nan,45.576619386672974,55,nan,nan,12.680013656616211,55,nan,nan,12.804837942123413,55
nan,nan,97.89269399642944,56,nan,nan,90.96530485153198,56,nan,nan,73.29794263839722,56,nan,nan,47.02764272689819,56,nan,nan,12.739111185073853,56,nan,nan,12.863708019256592,56
nan,nan,102.20395040512085,57,nan,nan,94.65067148208618,57,nan,nan,78.29144716262817,57,nan,nan,48.285911560058594,57,nan,nan,12.798481225967407,57,nan,nan,12.92306399345398,57
nan,nan,106.08489775657654,58,nan,nan,99.29845261573792,58,nan,nan,80.82295680046082,58,nan,nan,49.921570777893066,58,nan,nan,20.9595468044281,58,nan,nan,13.077120304107666,58
nan,nan,109.93675494194031,59,nan,nan,102.09365105628967,59,nan,nan,82.98293614387512,59,nan,nan,51.20048189163208,59,nan,nan,21.022709846496582,59,nan,nan,13.101763725280762,59
nan,nan,113.73723006248474,60,nan,nan,106.0180344581604,60,nan,nan,88.18907427787781,60,nan,nan,56.41890597343445,60,nan,nan,21.086276531219482,60,nan,nan,13.12589716911316,60
nan,nan,117.62624454498291,61,nan,nan,108.93787217140198,61,nan,nan,90.27411556243896,61,nan,nan,57.846519231796265,61,nan,nan,21.150267362594604,61,nan,nan,13.150535821914673,61
nan,nan,120,61,nan,nan,113.73446011543274,62,nan,nan,92.78442120552063,62,nan,nan,59.467817306518555,62,nan,nan,21.21523094177246,62,nan,nan,13.213603734970093,62
nan,nan,nan,nan,nan,nan,116.76408576965332,63,nan,nan,94.92277097702026,63,nan,nan,60.951762437820435,63,nan,nan,21.28174066543579,63,nan,nan,13.277113199234009,63
nan,nan,nan,nan,nan,nan,120,63,nan,nan,101.1356852054596,64,nan,nan,62.556116342544556,64,nan,nan,21.34832262992859,64,nan,nan,13.341535091400146,64
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,104.08687138557434,65,nan,nan,64.33903884887695,65,nan,nan,21.415335178375244,65,nan,nan,13.387091159820557,65
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,106.84010362625122,66,nan,nan,66.03435111045837,66,nan,nan,21.483595371246338,66,nan,nan,13.45250678062439,66
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.470219373703,67,nan,nan,72.9674506187439,67,nan,nan,21.808775424957275,67,nan,nan,22.05109143257141,67
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,117.26260542869568,68,nan,nan,74.80804657936096,68,nan,nan,21.87874126434326,68,nan,nan,22.121305465698242,68
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,68,nan,nan,77.08676385879517,69,nan,nan,21.96997857093811,69,nan,nan,22.19127631187439,69
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.42806243896484,70,nan,nan,22.182437658309937,70,nan,nan,22.42540717124939,70
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,81.27500200271606,71,nan,nan,22.25431776046753,71,nan,nan,22.497177124023438,71
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.16358351707458,72,nan,nan,29.727441549301147,72,nan,nan,22.569735765457153,72
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,85.06766819953918,73,nan,nan,29.825132608413696,73,nan,nan,22.62137746810913,73
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,92.45500993728638,74,nan,nan,29.92264676094055,74,nan,nan,22.695165157318115,74
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.5527822971344,75,nan,nan,30.02188229560852,75,nan,nan,22.7480788230896,75
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.67326211929321,76,nan,nan,30.12201428413391,76,nan,nan,22.823676586151123,76
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.85412645339966,77,nan,nan,30.22296929359436,77,nan,nan,22.877872943878174,77
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.12038207054138,78,nan,nan,30.325063943862915,78,nan,nan,22.93258786201477,78
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,104.06043839454651,79,nan,nan,30.831351280212402,79,nan,nan,23.26541495323181,79
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.75928854942322,80,nan,nan,30.935702085494995,80,nan,nan,23.298918962478638,80
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,114.81546401977539,81,nan,nan,31.458369255065918,81,nan,nan,23.724953174591064,81
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,117.55742335319519,82,nan,nan,31.565497398376465,82,nan,nan,23.782645225524902,82
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,82,nan,nan,31.975836992263794,83,nan,nan,30.61953616142273,83
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,32.08543133735657,84,nan,nan,30.65056538581848,84
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,32.17123484611511,85,nan,nan,30.753127098083496,85
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.650367736816406,86,nan,nan,30.783816814422607,86
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.79499363899231,87,nan,nan,30.814775228500366,87
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.940107345581055,88,nan,nan,30.8465735912323,88
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.036513328552246,89,nan,nan,30.952470541000366,89
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.13410949707031,90,nan,nan,31.05998182296753,90
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.232885122299194,91,nan,nan,31.16805934906006,91
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.38318848609924,92,nan,nan,31.20115613937378,92
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.484017848968506,93,nan,nan,31.31171464920044,93
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.63791847229004,94,nan,nan,33.30190658569336,94
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.323631286621094,95,nan,nan,33.8600332736969,95
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.42769503593445,96,nan,nan,33.98021340370178,96
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.559698820114136,97,nan,nan,34.07605504989624,97
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.66513204574585,98,nan,nan,34.1990692615509,98
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.826542139053345,99,nan,nan,34.26920294761658,99
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.5576057434082,100,nan,nan,34.847092390060425,100
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.75949835777283,101,nan,nan,34.91946363449097,101
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.87739634513855,102,nan,nan,35.0468065738678,102
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.99611711502075,103,nan,nan,35.17500853538513,103
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.20179963111877,104,nan,nan,35.248637199401855,104
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.32310152053833,105,nan,nan,35.379242181777954,105
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.53156805038452,106,nan,nan,35.45476675033569,106
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.65475940704346,107,nan,nan,35.58802580833435,107
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.86593246459961,108,nan,nan,35.66465091705322,108
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,71.07890844345093,109,nan,nan,35.74166774749756,109
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,71.29529190063477,110,nan,nan,35.81875991821289,110
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,71.42234563827515,111,nan,nan,35.955796003341675,111
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,71.55103206634521,112,nan,nan,46.6512713432312,112
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,71.96439290046692,113,nan,nan,46.79988479614258,113
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,72.09436345100403,114,nan,nan,46.91911339759827,114
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.56422019004822,115,nan,nan,47.0393853187561,115
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.9363067150116,116,nan,nan,47.19135355949402,116
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,99.19777917861938,117,nan,nan,47.313838481903076,117
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,100.25755214691162,118,nan,nan,48.02851724624634,118
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,100.49152135848999,119,nan,nan,48.15314555168152,119
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,100.75906562805176,120,nan,nan,48.279067516326904,120
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.02840375900269,121,nan,nan,48.405272006988525,121
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.364910364151,122,nan,nan,48.5649688243866,122
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.60726571083069,123,nan,nan,48.69282627105713,123
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.84861755371094,124,nan,nan,48.82160449028015,124
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,102.0923318862915,125,nan,nan,48.951343059539795,125
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,102.9819085597992,126,nan,nan,49.518197536468506,126
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,103.38239812850952,127,nan,nan,49.68336510658264,127
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,103.6648690700531,128,nan,nan,49.816863775253296,128
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,118.24093747138977,129,nan,nan,49.95118856430054,129
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,118.60679244995117,130,nan,nan,50.08633756637573,130
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,118.974862575531,131,nan,nan,77.02392554283142,131
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,119.34437251091003,132,nan,nan,77.20552706718445,132
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,119.75244402885437,133,nan,nan,77.38756012916565,133
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,133,nan,nan,77.57179927825928,134
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,77.7912950515747,135
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.01115727424622,136
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.23298192024231,137
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.4224328994751,138
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.07048726081848,139
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.33393979072571,140
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.53209280967712,141
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.72617435455322,142
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.95708179473877,143
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.15370011329651,144
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.38856315612793,145
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.58704233169556,146
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.86156463623047,147
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,81.76757001876831,148
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,81.97053909301758,149
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.18265199661255,150
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.39722871780396,151
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.61220335960388,152
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.865074634552,153
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.1583080291748,154
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.37658381462097,155
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.59596300125122,156
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.85476803779602,157
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,114.07737016677856,158
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.09213328361511,159
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.39616131782532,160
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.62243938446045,161
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.84999537467957,162
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.07997560501099,163
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.31086277961731,164
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.54347157478333,165
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.77648043632507,166
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,118.0156238079071,167
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,167


==> figures/toy_csv/box_d1_b02_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.4083249568939209,0.34439805904199083,0.030317306518554688,1,0.40689635276794434,0.34439805904199083,0.0009927749633789062,1,0.41179823875427246,0.34439805904199083,0.001844167709350586,1,0.4094536304473877,0.34439805904199083,0.0017547607421875,1,0.41021084785461426,0.34439805904199083,0.003299236297607422,1,0.41037821769714355,0.34439805904199083,0.030274391174316406,1
1.0559866428375244,0.3268047385399442,0.43634843826293945,2,1.0262601375579834,0.3268047385399442,0.40703868865966797,2,1.049241304397583,0.3268047385399442,0.0019392967224121094,2,1.0508699417114258,0.32235896879828674,0.0018510818481445312,2,0.9758532047271729,0.32235896879828674,0.0033986568450927734,2,1.0190098285675049,0.3268047385399442,0.4105188846588135,2
1.6830542087554932,0.27566483233484235,0.5212569236755371,3,1.5754330158233643,0.27566483233484235,0.45978569984436035,3,1.476487159729004,0.27566483233484235,0.0020360946655273438,3,1.8243017196655273,0.27566483233484235,0.001956939697265625,3,2.526371717453003,0.27566483233484235,0.0034942626953125,3,1.4664602279663086,0.27566483233484235,0.4631931781768799,3
3.9270706176757812,0.12727371303098484,0.6401162147521973,4,3.4437897205352783,0.12727371303098484,0.6118731498718262,4,3.0104241371154785,0.12727371303098484,0.5168132781982422,4,2.7585580348968506,0.12727371303098484,0.0020380020141601562,4,3.852909803390503,0.12727371303098484,0.003576040267944336,4,3.001556158065796,0.12727371303098484,0.5161993503570557,4
10.170685052871704,0.11179484399143376,1.2155992984771729,5,9.400597095489502,0.11179484399143376,1.0347177982330322,5,7.4111902713775635,0.11179484399143376,0.5428991317749023,5,9.27008867263794,0.11179484399143376,0.002294301986694336,5,13.341065168380737,0.11179484399143376,0.003849506378173828,5,10.491148948669434,0.11179484399143376,0.5428402423858643,5
29.877593517303467,0.10532950201957222,1.7762219905853271,6,28.892359256744385,0.10532950201957222,1.6424038410186768,6,22.236799716949463,0.10532950201957222,0.5693590641021729,6,16.589348077774048,0.10532950201957222,0.0023698806762695312,6,25.208576440811157,0.10532950201957222,0.00392460823059082,6,19.661142587661743,0.10532950201957222,1.0455784797668457,6
nan,nan,2.1225290298461914,7,nan,nan,1.783496618270874,7,nan,nan,1.5967001914978027,7,nan,nan,0.5915303230285645,7,nan,nan,0.004007816314697266,7,nan,nan,1.4941575527191162,7
nan,nan,2.4563724994659424,8,nan,nan,2.1423707008361816,8,nan,nan,1.7508761882781982,8,nan,nan,0.6450695991516113,8,nan,nan,0.004086494445800781,8,nan,nan,1.7429375648498535,8
nan,nan,2.8293516635894775,9,nan,nan,2.3051772117614746,9,nan,nan,1.8605761528015137,9,nan,nan,0.6716198921203613,9,nan,nan,0.0041768550872802734,9,nan,nan,1.853384017944336,9
nan,nan,3.3863673210144043,10,nan,nan,2.905778408050537,10,nan,nan,2.424021005630493,10,nan,nan,1.0511081218719482,10,nan,nan,0.0042650699615478516,10,nan,nan,2.0756068229675293,10
nan,nan,4.208446502685547,11,nan,nan,3.671159267425537,11,nan,nan,3.063293695449829,11,nan,nan,1.1725740432739258,11,nan,nan,0.004360675811767578,11,nan,nan,3.001775026321411,11
nan,nan,4.772716283798218,12,nan,nan,4.438291072845459,12,nan,nan,3.362361192703247,12,nan,nan,1.1812982559204102,12,nan,nan,0.00445246696472168,12,nan,nan,3.0114870071411133,12
nan,nan,5.352590322494507,13,nan,nan,4.937267780303955,13,nan,nan,3.594973564147949,13,nan,nan,1.1902623176574707,13,nan,nan,0.004611492156982422,13,nan,nan,3.020901918411255,13
nan,nan,6.074335336685181,14,nan,nan,5.806774139404297,14,nan,nan,4.502866744995117,14,nan,nan,2.758862257003784,14,nan,nan,0.00470280647277832,14,nan,nan,3.030318260192871,14
nan,nan,6.743779420852661,15,nan,nan,6.313999891281128,15,nan,nan,4.851172208786011,15,nan,nan,2.901878833770752,15,nan,nan,1.23978590965271,15,nan,nan,3.0689046382904053,15
nan,nan,7.603490352630615,16,nan,nan,7.265684366226196,16,nan,nan,5.200834512710571,16,nan,nan,2.9403598308563232,16,nan,nan,1.249480962753296,16,nan,nan,3.345151662826538,16
nan,nan,8.387717008590698,17,nan,nan,7.835875988006592,17,nan,nan,6.301676273345947,17,nan,nan,3.0445895195007324,17,nan,nan,1.259575366973877,17,nan,nan,3.4514682292938232,17
nan,nan,9.436425924301147,18,nan,nan,8.670912265777588,18,nan,nan,6.656564712524414,18,nan,nan,3.0839433670043945,18,nan,nan,1.2695491313934326,18,nan,nan,3.491598606109619,18
nan,nan,10.735237836837769,19,nan,nan,9.747579574584961,19,nan,nan,7.5253379344940186,19,nan,nan,3.3971176147460938,19,nan,nan,1.3557171821594238,19,nan,nan,3.8244152069091797,19
nan,nan,11.855538368225098,20,nan,nan,10.807564973831177,20,nan,nan,8.8816819190979,20,nan,nan,5.4325244426727295,20,nan,nan,1.3666446208953857,20,nan,nan,3.848024606704712,20
nan,nan,12.800312042236328,21,nan,nan,11.402718544006348,21,nan,nan,9.354746103286743,21,nan,nan,5.4840617179870605,21,nan,nan,1.3774571418762207,21,nan,nan,3.8719184398651123,21
nan,nan,13.975834369659424,22,nan,nan,12.858590602874756,22,nan,nan,9.808231830596924,22,nan,nan,5.536137104034424,22,nan,nan,1.3883333206176758,22,nan,nan,3.9040939807891846,22
nan,nan,15.147073745727539,23,nan,nan,13.725971221923828,23,nan,nan,10.411386966705322,23,nan,nan,5.73687744140625,23,nan,nan,1.42913818359375,23,nan,nan,4.028409004211426,23
nan,nan,16.389744758605957,24,nan,nan,15.37625503540039,24,nan,nan,12.19409465789795,24,nan,nan,5.790969133377075,24,nan,nan,1.4407284259796143,24,nan,nan,6.10890793800354,24
nan,nan,17.644991159439087,25,nan,nan,16.355570554733276,25,nan,nan,12.900887489318848,25,nan,nan,5.995232343673706,25,nan,nan,1.4826340675354004,25,nan,nan,6.349313497543335,25
nan,nan,18.998018264770508,26,nan,nan,17.94113802909851,26,nan,nan,13.684337854385376,26,nan,nan,6.4835193157196045,26,nan,nan,1.5850532054901123,26,nan,nan,6.850969552993774,26
nan,nan,20.278194189071655,27,nan,nan,18.865087032318115,27,nan,nan,15.406009435653687,27,nan,nan,9.456318140029907,27,nan,nan,1.59761381149292,27,nan,nan,6.889256954193115,27
nan,nan,21.75858759880066,28,nan,nan,20.559617280960083,28,nan,nan,16.29460597038269,28,nan,nan,10.046022176742554,28,nan,nan,1.7015860080718994,28,nan,nan,7.146636009216309,28
nan,nan,23.510481595993042,29,nan,nan,22.18166470527649,29,nan,nan,16.9653480052948,29,nan,nan,10.097376108169556,29,nan,nan,4.156660318374634,29,nan,nan,7.174130916595459,29
nan,nan,25.131836891174316,30,nan,nan,24.168603658676147,30,nan,nan,19.04300308227539,30,nan,nan,10.148849964141846,30,nan,nan,4.183142423629761,30,nan,nan,7.201387166976929,30
nan,nan,26.935763120651245,31,nan,nan,25.618749618530273,31,nan,nan,20.1222186088562,31,nan,nan,10.469752073287964,31,nan,nan,4.303816556930542,31,nan,nan,7.432510137557983,31
nan,nan,28.644399642944336,32,nan,nan,27.657383918762207,32,nan,nan,21.126776218414307,32,nan,nan,10.682227611541748,32,nan,nan,4.37522292137146,32,nan,nan,10.491929292678833,32
nan,nan,30.830168962478638,33,nan,nan,29.546379804611206,33,nan,nan,22.52006435394287,33,nan,nan,10.7823646068573,33,nan,nan,4.402256488800049,33,nan,nan,10.534959077835083,33
nan,nan,32.576770544052124,34,nan,nan,31.362430334091187,34,nan,nan,24.976811170578003,34,nan,nan,13.383559703826904,34,nan,nan,4.416500091552734,34,nan,nan,10.563771724700928,34
nan,nan,34.61848521232605,35,nan,nan,33.35179305076599,35,nan,nan,26.008780479431152,35,nan,nan,13.454499006271362,35,nan,nan,4.444398880004883,35,nan,nan,10.593044519424438,35
nan,nan,37.13626551628113,36,nan,nan,35.116063594818115,36,nan,nan,26.86611247062683,36,nan,nan,13.525869369506836,36,nan,nan,4.47260594367981,36,nan,nan,11.383417129516602,36
nan,nan,39.23439407348633,37,nan,nan,36.83673334121704,37,nan,nan,29.80864953994751,37,nan,nan,13.778215646743774,37,nan,nan,4.487716913223267,37,nan,nan,11.556063652038574,37
nan,nan,41.42620301246643,38,nan,nan,39.51625394821167,38,nan,nan,31.218689680099487,38,nan,nan,14.217118978500366,38,nan,nan,4.6964311599731445,38,nan,nan,11.932021856307983,38
nan,nan,44.075238943099976,39,nan,nan,41.33286237716675,39,nan,nan,32.18593430519104,39,nan,nan,14.264384984970093,39,nan,nan,4.72679877281189,39,nan,nan,11.96428632736206,39
nan,nan,46.14031147956848,40,nan,nan,43.688140630722046,40,nan,nan,34.92660117149353,40,nan,nan,18.058576107025146,40,nan,nan,4.742587566375732,40,nan,nan,12.011379957199097,40
nan,nan,48.69363260269165,41,nan,nan,45.76277804374695,41,nan,nan,36.46336054801941,41,nan,nan,18.56589961051941,41,nan,nan,4.8891448974609375,41,nan,nan,12.315236806869507,41
nan,nan,51.526408672332764,42,nan,nan,49.251014947891235,42,nan,nan,37.515591621398926,42,nan,nan,18.631285905838013,42,nan,nan,4.920039176940918,42,nan,nan,12.33379578590393,42
nan,nan,53.94745111465454,43,nan,nan,50.9897084236145,43,nan,nan,38.410895109176636,43,nan,nan,18.697137355804443,43,nan,nan,8.195146560668945,43,nan,nan,12.382925748825073,43
nan,nan,56.57279658317566,44,nan,nan,53.890634298324585,44,nan,nan,42.0388720035553,44,nan,nan,19.03677463531494,44,nan,nan,8.294422149658203,44,nan,nan,12.539366960525513,44
nan,nan,59.61360549926758,45,nan,nan,56.51733160018921,45,nan,nan,44.02486872673035,45,nan,nan,19.54914164543152,45,nan,nan,8.432907819747925,45,nan,nan,16.0541353225708,45
nan,nan,63.07530879974365,46,nan,nan,58.80404233932495,46,nan,nan,44.9912748336792,46,nan,nan,19.58746862411499,46,nan,nan,8.483541011810303,46,nan,nan,16.091716289520264,46
nan,nan,65.79455327987671,47,nan,nan,60.94656538963318,47,nan,nan,48.63447713851929,47,nan,nan,25.469480276107788,47,nan,nan,8.502274513244629,47,nan,nan,16.14537739753723,47
nan,nan,68.78693413734436,48,nan,nan,64.12355184555054,48,nan,nan,50.43637180328369,48,nan,nan,25.71174931526184,48,nan,nan,8.521318435668945,48,nan,nan,16.21609616279602,48
nan,nan,71.9390914440155,49,nan,nan,66.76838636398315,49,nan,nan,52.30845856666565,49,nan,nan,26.312551498413086,49,nan,nan,8.752400875091553,49,nan,nan,16.61276388168335,49
nan,nan,75.17086005210876,50,nan,nan,70.44963145256042,50,nan,nan,56.61881399154663,50,nan,nan,26.439160585403442,50,nan,nan,8.8050537109375,50,nan,nan,16.66863441467285,50
nan,nan,78.18117117881775,51,nan,nan,72.7575433254242,51,nan,nan,58.01658034324646,51,nan,nan,26.51436710357666,51,nan,nan,8.824940204620361,51,nan,nan,16.7084321975708,51
nan,nan,82.02300333976746,52,nan,nan,76.86328339576721,52,nan,nan,59.49385404586792,52,nan,nan,26.57361149787903,52,nan,nan,8.878943920135498,52,nan,nan,16.749114513397217,52
nan,nan,85.47680306434631,53,nan,nan,79.6007707118988,53,nan,nan,61.57680106163025,53,nan,nan,27.10477089881897,53,nan,nan,9.061835289001465,53,nan,nan,17.09317970275879,53
nan,nan,89.18566036224365,54,nan,nan,84.39329838752747,54,nan,nan,65.80630850791931,54,nan,nan,31.979504108428955,54,nan,nan,9.11724305152893,54,nan,nan,19.70256733894348,54
nan,nan,92.76433634757996,55,nan,nan,87.75680780410767,55,nan,nan,68.08076667785645,55,nan,nan,32.670172691345215,55,nan,nan,9.357914447784424,55,nan,nan,20.116700887680054,55
nan,nan,96.44349646568298,56,nan,nan,92.03383278846741,56,nan,nan,70.37043714523315,56,nan,nan,33.06830072402954,56,nan,nan,9.4155592918396,56,nan,nan,20.251583099365234,56
nan,nan,100.69437289237976,57,nan,nan,95.70231890678406,57,nan,nan,74.66313171386719,57,nan,nan,33.1690833568573,57,nan,nan,9.472712516784668,57,nan,nan,22.475072860717773,57
nan,nan,104.5946524143219,58,nan,nan,100.40564107894897,58,nan,nan,77.1046302318573,58,nan,nan,33.9280309677124,58,nan,nan,14.198216438293457,58,nan,nan,22.86503767967224,58
nan,nan,108.42550444602966,59,nan,nan,103.44348526000977,59,nan,nan,79.30290985107422,59,nan,nan,34.03150033950806,59,nan,nan,14.241113185882568,59,nan,nan,22.930200576782227,59
nan,nan,112.21299076080322,60,nan,nan,107.8070740699768,60,nan,nan,84.51842260360718,60,nan,nan,40.58848810195923,60,nan,nan,14.283531427383423,60,nan,nan,22.996395349502563,60
nan,nan,116.07173752784729,61,nan,nan,110.95909786224365,61,nan,nan,86.73361778259277,61,nan,nan,40.77277684211731,61,nan,nan,14.326647996902466,61,nan,nan,23.063576221466064,61
nan,nan,120,61,nan,nan,115.3815848827362,62,nan,nan,88.72797513008118,62,nan,nan,40.9026198387146,62,nan,nan,14.38891339302063,62,nan,nan,23.115544080734253,62
nan,nan,nan,nan,nan,nan,118.1066541671753,63,nan,nan,90.44170904159546,63,nan,nan,41.03357744216919,63,nan,nan,14.452274322509766,63,nan,nan,23.166134357452393,63
nan,nan,nan,nan,nan,nan,120,63,nan,nan,95.93949770927429,64,nan,nan,41.184938192367554,64,nan,nan,14.516131162643433,64,nan,nan,23.21765637397766,64
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.83070707321167,65,nan,nan,41.970582723617554,65,nan,nan,14.805617332458496,65,nan,nan,23.648611068725586,65
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,100.99156427383423,66,nan,nan,42.105934619903564,66,nan,nan,14.871644020080566,66,nan,nan,23.700272798538208,66
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,107.67659759521484,67,nan,nan,49.79079246520996,67,nan,nan,15.161436319351196,67,nan,nan,31.530892848968506,67
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,110.53828477859497,68,nan,nan,49.97544240951538,68,nan,nan,15.228655338287354,68,nan,nan,31.606989860534668,68
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.67575526237488,69,nan,nan,50.56558108329773,69,nan,nan,15.317345380783081,69,nan,nan,31.83046531677246,69
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,69,nan,nan,51.382529735565186,70,nan,nan,15.529639720916748,70,nan,nan,32.306954860687256,70
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.573076009750366,71,nan,nan,15.599153757095337,71,nan,nan,32.364413022994995,71
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.74400997161865,72,nan,nan,20.10729217529297,72,nan,nan,32.421990394592285,72
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.960055112838745,73,nan,nan,20.159979581832886,73,nan,nan,32.50415229797363,73
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.22343802452087,74,nan,nan,20.234265089035034,74,nan,nan,32.56289720535278,74
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.51327419281006,75,nan,nan,20.28709053993225,75,nan,nan,32.6667046546936,75
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.78402805328369,76,nan,nan,20.36311626434326,76,nan,nan,39.13674020767212,76
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.50463461875916,77,nan,nan,20.461183786392212,77,nan,nan,39.465505599975586,77
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,66.29107785224915,78,nan,nan,20.560386657714844,78,nan,nan,39.85917520523071,78
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,67.53410029411316,79,nan,nan,20.74646782875061,79,nan,nan,40.533857583999634,79
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,82.93390727043152,80,nan,nan,20.80455231666565,80,nan,nan,40.64790749549866,80
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,84.28237581253052,81,nan,nan,21.321421146392822,81,nan,nan,41.44005823135376,81
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,85.3839864730835,82,nan,nan,21.6696138381958,82,nan,nan,42.11287832260132,82
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,86.71166610717773,83,nan,nan,21.860997676849365,83,nan,nan,42.62861442565918,83
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,87.83260154724121,84,nan,nan,22.214588165283203,84,nan,nan,43.29088616371155,84
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,88.02155494689941,85,nan,nan,22.298248767852783,85,nan,nan,43.385963678359985,85
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,88.28475451469421,86,nan,nan,28.793947219848633,86,nan,nan,52.752798318862915,86
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.16484451293945,87,nan,nan,28.882908582687378,87,nan,nan,52.884581089019775,87
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.46426939964294,88,nan,nan,28.97224259376526,88,nan,nan,53.03663921356201,88
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.83884596824646,89,nan,nan,29.06243109703064,89,nan,nan,53.17930889129639,89
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.11770296096802,90,nan,nan,29.15368151664734,90,nan,nan,53.28804874420166,90
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.39666795730591,91,nan,nan,29.24556565284729,91,nan,nan,53.453696489334106,91
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.70458626747131,92,nan,nan,29.338674306869507,92,nan,nan,53.59243440628052,92
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.99281930923462,93,nan,nan,29.432183980941772,93,nan,nan,53.72170901298523,93
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,93,nan,nan,29.52690839767456,94,nan,nan,53.875375270843506,94
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.191677570343018,95,nan,nan,64.70026659965515,95
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.288716554641724,96,nan,nan,64.85274744033813,96
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.487517833709717,97,nan,nan,65.5542905330658,97
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.586324453353882,98,nan,nan,65.67985033988953,98
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.857189893722534,99,nan,nan,66.47146797180176,99
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,40.93513536453247,100,nan,nan,67.63140630722046,100
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.06865429878235,101,nan,nan,67.83008766174316,101
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.17517375946045,102,nan,nan,67.9595308303833,102
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.282713174819946,103,nan,nan,68.09401202201843,103
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.418914556503296,104,nan,nan,68.32005071640015,104
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.52768850326538,105,nan,nan,84.61467623710632,105
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.66964626312256,106,nan,nan,84.86126756668091,106
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.78925633430481,107,nan,nan,85.10299062728882,107
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.968074798583984,108,nan,nan,85.70497632026672,108
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.117101430892944,109,nan,nan,85.94822287559509,109
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.28990578651428,110,nan,nan,86.26382422447205,110
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.40597367286682,111,nan,nan,86.48549938201904,111
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.52226376533508,112,nan,nan,86.70821642875671,112
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.385486125946045,113,nan,nan,88.20602345466614,113
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.50416898727417,114,nan,nan,108.50703716278076,114
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.111303091049194,115,nan,nan,108.80720281600952,115
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.9988009929657,116,nan,nan,110.26312351226807,116
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.187676668167114,117,nan,nan,110.5711088180542,117
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.57465434074402,118,nan,nan,112.08325266838074,118
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.736170053482056,119,nan,nan,112.32577657699585,119
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.89783215522766,120,nan,nan,112.60392880439758,120
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.06038761138916,121,nan,nan,112.88062763214111,121
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.89791679382324,122,nan,nan,114.31855392456055,122
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.06504988670349,123,nan,nan,114.6046199798584,123
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.23228478431702,124,nan,nan,120,123
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.40002489089966,125,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.9411895275116,126,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,56.29837512969971,127,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,56.47045969963074,128,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,67.36393857002258,129,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,67.57882857322693,130,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,67.76200222969055,131,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,67.97914719581604,132,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.29827499389648,133,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.51974868774414,134,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.70757055282593,135,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.89669227600098,136,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.08704280853271,137,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.31321048736572,138,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.26392221450806,139,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.69728469848633,140,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.92927813529968,141,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,71.16221070289612,142,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.3611810207367,143,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.64474368095398,144,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.89299082756042,145,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,84.17788314819336,146,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,85.25119304656982,147,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,86.01922655105591,148,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,86.48389339447021,149,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,87.35455179214478,150,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,87.57864332199097,151,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,87.8026647567749,152,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,88.06589889526367,153,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,88.7010383605957,154,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,88.92916202545166,155,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,89.15741467475891,156,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,89.42696285247803,157,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,108.03375554084778,158,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,108.76125478744507,159,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,110.58608388900757,160,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,110.83553719520569,161,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.08794379234314,162,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.33802843093872,163,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.17566418647766,164,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.4704065322876,165,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.76659631729126,166,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,114.59060573577881,167,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,114.81012964248657,168,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.03095364570618,169,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.3341658115387,170,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.5576069355011,171,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,171,nan,nan,nan,nan


==> figures/toy_csv/box_d1_b04_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.4100351333618164,0.4441025780042831,0.0310211181640625,1,0.41697216033935547,0.4441025780042831,0.0018281936645507812,1,0.4143350124359131,0.4441025780042831,0.0039043426513671875,1,0.4164457321166992,0.4441025780042831,0.0019266605377197266,1,0.409682035446167,0.4441025780042831,0.0018630027770996094,1,0.4132351875305176,0.4441025780042831,0.030132055282592773,1
1.0704867839813232,0.42650925750223645,0.4374198913574219,2,1.0563087463378906,0.42650925750223645,0.41715288162231445,2,1.0523958206176758,0.42650925750223645,0.004003047943115234,2,1.0686099529266357,0.42206348776057906,0.002060413360595703,2,0.9723362922668457,0.42206348776057906,0.0019681453704833984,2,1.0284888744354248,0.42650925750223645,0.4133765697479248,2
2.3516950607299805,0.26517390007861424,0.526648759841919,3,2.197214365005493,0.26517390007861424,0.472104549407959,3,2.1741466522216797,0.42206348776057906,0.004098176956176758,3,4.981898069381714,0.40224728238770363,0.002165079116821289,3,7.124365568161011,0.40224728238770363,0.0020668506622314453,3,2.3103420734405518,0.26517390007861424,0.4685087203979492,3
13.986206769943237,0.2545203177098864,0.6470537185668945,4,13.298625946044922,0.2545203177098864,0.6292057037353516,4,3.015124559402466,0.40224728238770363,0.5207455158233643,4,6.900482892990112,0.26517390007861424,0.0022690296173095703,4,9.764437198638916,0.26517390007861424,0.002152681350708008,4,17.044509410858154,0.23326736967659736,0.5231263637542725,4
18.04182004928589,0.23326736967659736,1.2367260456085205,5,17.425843238830566,0.23326736967659736,1.0642945766448975,5,4.078416109085083,0.26517390007861424,0.5474531650543213,5,25.603753089904785,0.23326736967659736,0.0026764869689941406,5,44.61319375038147,0.23326736967659736,0.0024302005767822266,5,19.71109628677368,0.2320474938328499,1.0509769916534424,5
21.28021502494812,0.2320474938328499,1.455826759338379,6,20.335270404815674,0.2320474938328499,1.3413379192352295,6,15.173471689224243,0.23326736967659736,0.5746374130249023,6,26.24773931503296,0.2320474938328499,0.0027680397033691406,6,45.69389581680298,0.2320474938328499,0.002517223358154297,6,39.02336359024048,0.2160400119276749,1.1599388122558594,6
40.827993869781494,0.2160400119276749,1.8138344287872314,7,38.48922920227051,0.2160400119276749,1.4865601062774658,7,16.59270477294922,0.2320474938328499,1.2532939910888672,7,51.358126401901245,0.2160400119276749,0.5985617637634277,7,90.98404121398926,0.2160400119276749,0.002606630325317383,7,nan,nan,1.2512378692626953,7
nan,nan,2.494536876678467,8,nan,nan,2.1975409984588623,8,30.68942165374756,0.2160400119276749,1.4092235565185547,8,nan,nan,0.6512377262115479,8,nan,nan,0.002689361572265625,8,nan,nan,1.6352734565734863,8
nan,nan,2.879183530807495,9,nan,nan,2.3755524158477783,9,nan,nan,1.5212602615356445,9,nan,nan,0.6777560710906982,9,nan,nan,0.002781391143798828,9,nan,nan,1.772688865661621,9
nan,nan,3.42661714553833,10,nan,nan,2.9957964420318604,10,nan,nan,2.399869441986084,10,nan,nan,1.0689306259155273,10,nan,nan,0.0028722286224365234,10,nan,nan,2.5098776817321777,10
nan,nan,3.91574764251709,11,nan,nan,3.440206289291382,11,nan,nan,3.0152432918548584,11,nan,nan,1.1988921165466309,11,nan,nan,0.0029726028442382812,11,nan,nan,2.710211992263794,11
nan,nan,4.43140172958374,12,nan,nan,4.149158954620361,12,nan,nan,3.2819597721099854,12,nan,nan,1.2089788913726807,12,nan,nan,0.0030663013458251953,12,nan,nan,3.126253128051758,12
nan,nan,4.986289739608765,13,nan,nan,4.643540382385254,13,nan,nan,3.490452766418457,13,nan,nan,1.218498706817627,13,nan,nan,0.003225088119506836,13,nan,nan,3.3395745754241943,13
nan,nan,5.645361423492432,14,nan,nan,5.456271648406982,14,nan,nan,4.673210859298706,14,nan,nan,2.095264434814453,14,nan,nan,0.0033164024353027344,14,nan,nan,3.5636401176452637,14
nan,nan,6.332290887832642,15,nan,nan,5.999271631240845,15,nan,nan,5.054487943649292,15,nan,nan,2.252655029296875,15,nan,nan,1.2346532344818115,15,nan,nan,3.8590407371520996,15
nan,nan,7.092992782592773,16,nan,nan,6.8784019947052,16,nan,nan,5.335705995559692,16,nan,nan,2.293625831604004,16,nan,nan,1.2443833351135254,16,nan,nan,4.548503398895264,16
nan,nan,7.883563995361328,17,nan,nan,7.4586262702941895,17,nan,nan,6.39434814453125,17,nan,nan,2.4079573154449463,17,nan,nan,1.2545554637908936,17,nan,nan,4.900191068649292,17
nan,nan,8.918040752410889,18,nan,nan,8.309918403625488,18,nan,nan,6.704827547073364,18,nan,nan,2.4501845836639404,18,nan,nan,1.2646124362945557,18,nan,nan,5.180713176727295,18
nan,nan,9.848405838012695,19,nan,nan,9.05868148803711,19,nan,nan,7.203724145889282,19,nan,nan,2.786360502243042,19,nan,nan,1.3496215343475342,19,nan,nan,6.399329423904419,19
nan,nan,10.90799069404602,20,nan,nan,10.0366792678833,20,nan,nan,8.431778192520142,20,nan,nan,5.050882577896118,20,nan,nan,1.3605906963348389,20,nan,nan,6.808277606964111,20
nan,nan,11.892692804336548,21,nan,nan,10.688993692398071,21,nan,nan,8.932094812393188,21,nan,nan,5.104753255844116,21,nan,nan,1.3713839054107666,21,nan,nan,7.240938425064087,21
nan,nan,12.956870794296265,22,nan,nan,12.140363216400146,22,nan,nan,9.379215240478516,22,nan,nan,5.163960218429565,22,nan,nan,1.3823599815368652,22,nan,nan,7.621850252151489,22
nan,nan,14.49206829071045,23,nan,nan,13.411507606506348,23,nan,nan,10.024836778640747,23,nan,nan,5.37474513053894,23,nan,nan,1.4232292175292969,23,nan,nan,9.226935148239136,23
nan,nan,15.64952039718628,24,nan,nan,14.995205402374268,24,nan,nan,11.63154125213623,24,nan,nan,5.430207252502441,24,nan,nan,1.4347305297851562,24,nan,nan,9.72291898727417,24
nan,nan,16.95315170288086,25,nan,nan,16.047011375427246,25,nan,nan,12.366793632507324,25,nan,nan,5.885921001434326,25,nan,nan,1.5356972217559814,25,nan,nan,10.370819568634033,25
nan,nan,18.71027684211731,26,nan,nan,17.966418504714966,26,nan,nan,13.144850254058838,26,nan,nan,6.090796947479248,26,nan,nan,1.578077793121338,26,nan,nan,11.068396806716919,26
nan,nan,20.065876007080078,27,nan,nan,18.93784213066101,27,nan,nan,15.336487293243408,27,nan,nan,8.99490237236023,27,nan,nan,1.590198278427124,27,nan,nan,12.969805479049683,27
nan,nan,21.942784786224365,28,nan,nan,20.928150177001953,28,nan,nan,16.59323215484619,28,nan,nan,9.309953927993774,28,nan,nan,1.6333856582641602,28,nan,nan,13.765022993087769,28
nan,nan,23.633387804031372,29,nan,nan,22.441771268844604,29,nan,nan,17.098835468292236,29,nan,nan,9.348812103271484,29,nan,nan,3.3490731716156006,29,nan,nan,14.205026865005493,29
nan,nan,25.16715955734253,30,nan,nan,24.268921375274658,30,nan,nan,19.019991636276245,30,nan,nan,9.400161504745483,30,nan,nan,3.375481128692627,30,nan,nan,14.695069551467896,30
nan,nan,26.903400897979736,31,nan,nan,25.520148754119873,31,nan,nan,19.996012687683105,31,nan,nan,9.703989267349243,31,nan,nan,3.495960235595703,31,nan,nan,17.045779705047607,31
nan,nan,28.669972896575928,32,nan,nan,27.656617641448975,32,nan,nan,21.040247201919556,32,nan,nan,10.045397281646729,32,nan,nan,3.6940364837646484,32,nan,nan,17.954588890075684,32
nan,nan,30.42453956604004,33,nan,nan,29.000678539276123,33,nan,nan,21.951377868652344,33,nan,nan,10.119747638702393,33,nan,nan,3.7219691276550293,33,nan,nan,18.300082445144653,33
nan,nan,32.23620343208313,34,nan,nan,30.8871328830719,34,nan,nan,24.415159225463867,34,nan,nan,12.256857633590698,34,nan,nan,3.736503839492798,34,nan,nan,18.718395471572876,34
nan,nan,34.28599452972412,35,nan,nan,32.834025621414185,35,nan,nan,25.198997020721436,35,nan,nan,12.287824392318726,35,nan,nan,3.764432430267334,35,nan,nan,19.817433834075928,35
nan,nan,36.85651087760925,36,nan,nan,34.42287063598633,36,nan,nan,25.877304077148438,36,nan,nan,12.318335056304932,36,nan,nan,3.793034791946411,36,nan,nan,19.965314626693726,36
nan,nan,39.06316947937012,37,nan,nan,36.318487882614136,37,nan,nan,29.03804302215576,37,nan,nan,12.677451133728027,37,nan,nan,3.920886278152466,37,nan,nan,20.633300304412842,37
nan,nan,41.75515556335449,38,nan,nan,39.2470908164978,38,nan,nan,30.690954208374023,38,nan,nan,13.00374722480774,38,nan,nan,3.969470739364624,38,nan,nan,21.815178871154785,38
nan,nan,44.40202593803406,39,nan,nan,40.81431865692139,39,nan,nan,31.461304187774658,39,nan,nan,13.036784887313843,39,nan,nan,3.9995059967041016,39,nan,nan,25.7888605594635,39
nan,nan,46.658435106277466,40,nan,nan,43.08243656158447,40,nan,nan,34.138965129852295,40,nan,nan,15.922386169433594,40,nan,nan,4.015494346618652,40,nan,nan,25.97104835510254,40
nan,nan,49.165834188461304,41,nan,nan,44.90119934082031,41,nan,nan,35.57314968109131,41,nan,nan,16.397688627243042,41,nan,nan,4.162307500839233,41,nan,nan,27.247446537017822,41
nan,nan,52.04710078239441,42,nan,nan,48.08710789680481,42,nan,nan,36.379600048065186,42,nan,nan,16.44825315475464,42,nan,nan,4.19360876083374,42,nan,nan,27.409361839294434,42
nan,nan,54.528074979782104,43,nan,nan,49.91934323310852,43,nan,nan,37.35816311836243,43,nan,nan,16.529110193252563,43,nan,nan,7.620705604553223,43,nan,nan,27.5737247467041,43
nan,nan,57.207151889801025,44,nan,nan,52.99698734283447,44,nan,nan,40.95641493797302,44,nan,nan,16.847684621810913,44,nan,nan,7.725414991378784,44,nan,nan,31.36407494544983,44
nan,nan,60.006027698516846,45,nan,nan,55.14723181724548,45,nan,nan,42.68113827705383,45,nan,nan,17.185856819152832,45,nan,nan,7.874961614608765,45,nan,nan,32.868863105773926,45
nan,nan,63.510730266571045,46,nan,nan,57.42530608177185,46,nan,nan,43.55885982513428,46,nan,nan,17.2237651348114,46,nan,nan,7.927358150482178,46,nan,nan,33.04616379737854,46
nan,nan,66.35427570343018,47,nan,nan,59.68818998336792,47,nan,nan,47.012635469436646,47,nan,nan,21.102553367614746,47,nan,nan,7.946216106414795,47,nan,nan,33.61056852340698,47
nan,nan,69.46189665794373,48,nan,nan,63.15810561180115,48,nan,nan,48.86254000663757,48,nan,nan,21.484895944595337,48,nan,nan,7.981522083282471,48,nan,nan,39.02550005912781,48
nan,nan,72.5872163772583,49,nan,nan,65.57730317115784,49,nan,nan,50.764604568481445,49,nan,nan,22.05156946182251,49,nan,nan,8.212097644805908,49,nan,nan,40.026124477386475,49
nan,nan,75.66892290115356,50,nan,nan,69.1430332660675,50,nan,nan,54.75411677360535,50,nan,nan,22.181670427322388,50,nan,nan,8.264989376068115,50,nan,nan,40.50722599029541,50
nan,nan,78.78248858451843,51,nan,nan,71.5806086063385,51,nan,nan,56.280829668045044,51,nan,nan,22.274194717407227,51,nan,nan,8.28496265411377,51,nan,nan,41.810028076171875,51
nan,nan,82.49525856971741,52,nan,nan,75.32600331306458,52,nan,nan,57.52273607254028,52,nan,nan,22.316669702529907,52,nan,nan,8.339385747909546,52,nan,nan,42.043821573257446,52
nan,nan,86.07276773452759,53,nan,nan,78.02647519111633,53,nan,nan,59.666548013687134,53,nan,nan,22.809972286224365,53,nan,nan,8.521642684936523,53,nan,nan,43.02991485595703,53
nan,nan,89.63787150382996,54,nan,nan,82.42555356025696,54,nan,nan,63.55084848403931,54,nan,nan,27.0693838596344,54,nan,nan,8.577582836151123,54,nan,nan,43.26937937736511,54
nan,nan,93.31622815132141,55,nan,nan,85.7771406173706,55,nan,nan,65.86704635620117,55,nan,nan,27.702803373336792,55,nan,nan,8.728035688400269,55,nan,nan,44.3662633895874,55
nan,nan,97.0702006816864,56,nan,nan,89.80363488197327,56,nan,nan,68.20940399169922,56,nan,nan,28.077293872833252,56,nan,nan,8.786182403564453,56,nan,nan,51.20246505737305,56
nan,nan,101.19790601730347,57,nan,nan,92.9659104347229,57,nan,nan,72.52966213226318,57,nan,nan,28.14479923248291,57,nan,nan,8.843961715698242,57,nan,nan,51.48784828186035,57
nan,nan,105.27944779396057,58,nan,nan,97.81819176673889,58,nan,nan,75.07853722572327,58,nan,nan,28.598974227905273,58,nan,nan,13.246839046478271,58,nan,nan,52.75569939613342,58
nan,nan,109.11643171310425,59,nan,nan,101.09675908088684,59,nan,nan,77.37042236328125,59,nan,nan,28.878284454345703,59,nan,nan,13.30757999420166,59,nan,nan,53.4489049911499,59
nan,nan,112.8775360584259,60,nan,nan,105.80062246322632,60,nan,nan,82.4186863899231,60,nan,nan,35.19762325286865,60,nan,nan,13.350541114807129,60,nan,nan,54.131274938583374,60
nan,nan,116.73319005966187,61,nan,nan,109.2026755809784,61,nan,nan,84.63927245140076,61,nan,nan,35.34551525115967,61,nan,nan,13.393999814987183,61,nan,nan,62.720978021621704,61
nan,nan,120,61,nan,nan,113.95943403244019,62,nan,nan,86.26782250404358,62,nan,nan,35.39966607093811,62,nan,nan,13.457088232040405,62,nan,nan,63.007558822631836,62
nan,nan,nan,nan,nan,nan,116.49778413772583,63,nan,nan,87.96392393112183,63,nan,nan,35.454606771469116,63,nan,nan,13.52099871635437,63,nan,nan,63.302709341049194,63
nan,nan,nan,nan,nan,nan,120,63,nan,nan,92.96330308914185,64,nan,nan,35.52985715866089,64,nan,nan,13.585649728775024,64,nan,nan,63.608537435531616,64
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.95903635025024,65,nan,nan,36.31282711029053,65,nan,nan,13.875907897949219,65,nan,nan,71.58592700958252,65
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.74623727798462,66,nan,nan,36.39120864868164,66,nan,nan,13.942944288253784,66,nan,nan,71.92464303970337,66
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,104.24833559989929,67,nan,nan,42.86020493507385,67,nan,nan,14.310444593429565,67,nan,nan,73.45184350013733,67
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,106.78952193260193,68,nan,nan,42.984010457992554,68,nan,nan,14.37891936302185,68,nan,nan,73.73758435249329,68
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,110.19168496131897,69,nan,nan,43.52680444717407,69,nan,nan,14.468686819076538,69,nan,nan,74.77961802482605,69
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,117.19249391555786,70,nan,nan,44.283756494522095,70,nan,nan,14.682224750518799,70,nan,nan,87.51715278625488,70
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,119.85913133621216,71,nan,nan,44.41325759887695,71,nan,nan,14.752552270889282,71,nan,nan,87.96057987213135,71
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,71,nan,nan,44.5209002494812,72,nan,nan,18.558289527893066,72,nan,nan,88.38409972190857,72
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,44.69434332847595,73,nan,nan,18.611138582229614,73,nan,nan,88.9001567363739,73
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.435755014419556,74,nan,nan,18.707962036132812,74,nan,nan,89.30074095726013,74
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.87643361091614,75,nan,nan,18.783952951431274,75,nan,nan,96.2450315952301,75
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.972469091415405,76,nan,nan,18.883605480194092,76,nan,nan,96.7176239490509,76
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.9677050113678,77,nan,nan,19.19598937034607,77,nan,nan,98.59639811515808,77
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.049442291259766,78,nan,nan,19.597862482070923,78,nan,nan,100.63626050949097,78
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.85400867462158,79,nan,nan,19.786117553710938,79,nan,nan,120,78
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.47184896469116,80,nan,nan,19.844600200653076,80,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.7560658454895,81,nan,nan,20.368830919265747,81,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,66.95946621894836,82,nan,nan,20.785711526870728,82,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,67.75658345222473,83,nan,nan,20.821532487869263,83,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.89982485771179,84,nan,nan,21.129319667816162,84,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.03606009483337,85,nan,nan,21.215691089630127,85,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,69.28346133232117,86,nan,nan,26.696524381637573,86,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.2377622127533,87,nan,nan,26.786025047302246,87,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.48196792602539,88,nan,nan,26.87633490562439,88,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.67784309387207,89,nan,nan,26.967209577560425,89,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.82607293128967,90,nan,nan,27.058972358703613,90,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.97491097450256,91,nan,nan,27.15162992477417,91,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,81.20114064216614,92,nan,nan,27.24476385116577,92,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,81.35196328163147,93,nan,nan,27.339736223220825,93,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,90.65371870994568,94,nan,nan,27.435086250305176,94,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,92.13578677177429,95,nan,nan,28.105811595916748,95,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,92.3264889717102,96,nan,nan,28.204150199890137,96,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,93.85816240310669,97,nan,nan,28.88235902786255,97,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,93.99867558479309,98,nan,nan,28.983370780944824,98,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.3697280883789,99,nan,nan,29.395442008972168,99,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,110.96776866912842,100,nan,nan,36.775644063949585,100,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.31269788742065,101,nan,nan,36.883079528808594,101,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.49225234985352,102,nan,nan,36.99035167694092,102,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.70070481300354,103,nan,nan,37.098225593566895,103,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,112.84168410301208,104,nan,nan,37.292526721954346,104,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.02777123451233,105,nan,nan,37.40241980552673,105,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,113.59072494506836,106,nan,nan,37.542263984680176,106,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,106,nan,nan,37.65463376045227,107,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.57209372520447,108,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.65812563896179,109,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.95698165893555,110,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,39.10272812843323,111,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,39.24990439414978,112,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,39.30761408805847,113,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,39.45766282081604,114,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,47.32258367538452,115,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,47.3891761302948,116,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,47.51732897758484,117,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,47.58422040939331,118,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,47.74642467498779,119,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,47.87840223312378,120,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.095385789871216,121,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.16684412956238,122,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.33372092247009,123,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.50128674507141,124,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.671210050582886,125,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.743024826049805,126,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.07109975814819,127,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.244240283966064,128,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,59.541043758392334,129,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,59.75857901573181,130,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,59.94265174865723,131,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,60.16145372390747,132,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,60.415698528289795,133,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,60.63754463195801,134,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,61.13166928291321,135,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,61.32252812385559,136,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,61.51445150375366,137,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,61.74290609359741,138,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,62.66411542892456,139,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,63.47975134849548,140,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,63.7147855758667,141,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,63.95298528671265,142,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,74.82707571983337,143,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,75.1135790348053,144,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,75.32606816291809,145,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,75.61265563964844,146,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,75.77376198768616,147,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,76.54645800590515,148,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,77.4442937374115,149,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.23167657852173,150,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.45562291145325,151,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.68014883995056,152,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.98448753356934,153,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.46849203109741,154,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.69923520088196,155,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.93165707588196,156,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.2030565738678,157,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,93.91412878036499,158,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.581298828125,159,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.70648145675659,160,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.95589995384216,161,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.20522570610046,162,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.45630288124084,163,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.97173261642456,164,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.349360704422,165,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.6043496131897,166,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.23796844482422,167,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.49761080741882,168,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.7594084739685,169,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,99.02378439903259,170,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,99.28880596160889,171,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.5443103313446,172,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.82749104499817,173,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.1096875667572,174,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.39272928237915,175,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.63403034210205,176,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,116.87995028495789,177,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,117.721834897995,178,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,118.02102541923523,179,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,118.31671929359436,180,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,119.77042269706726,181,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,181,nan,nan,nan,nan


==> figures/toy_csv/box_d2_b01_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.5080666542053223,0.21883217219225243,0.030992984771728516,1,0.49739527702331543,0.21883217219225243,0.0019197463989257812,1,0.47998738288879395,0.1338474884111795,0.0015299320220947266,1,0.4707794189453125,0.1338474884111795,0.0019989013671875,1,0.4759526252746582,0.1338474884111795,0.0017840862274169922,1,0.5029079914093018,0.21883217219225243,0.03144192695617676,1
1.0036680698394775,0.1338474884111795,0.0861053466796875,2,0.9373817443847656,0.1338474884111795,0.057912349700927734,2,0.9451935291290283,0.10004337336333324,0.0017867088317871094,2,0.9580774307250977,0.10004337336333324,0.0022552013397216797,2,1.1964101791381836,0.10004337336333324,0.002040386199951172,2,0.8898434638977051,0.1338474884111795,0.08641552925109863,2
2.030425548553467,0.10004337336333324,0.614356279373169,3,1.8006749153137207,0.10004337336333324,0.08533263206481934,3,1.7992503643035889,0.07162026620401746,0.0018703937530517578,3,2.020317316055298,0.07162026620401746,0.0023403167724609375,3,2.053093910217285,0.056615793325923716,0.002125978469848633,3,1.413994312286377,0.10004337336333324,0.5030646324157715,3
3.010005474090576,0.07162026620401746,1.2780072689056396,4,2.711658239364624,0.07162026620401746,1.0510170459747314,4,2.4664015769958496,0.055057063081135296,0.48018932342529297,4,2.4838333129882812,0.055057063081135296,0.002425670623779297,4,2.5397512912750244,0.05112635202906015,0.002219676971435547,4,2.8192543983459473,0.07162026620401746,0.5032012462615967,4
4.592344760894775,0.055057063081135296,1.6014904975891113,5,4.30452299118042,0.055057063081135296,1.130674123764038,5,16.668142795562744,0.05112635202906015,0.5089054107666016,5,5.238508462905884,0.05112635202906015,0.002515554428100586,5,48.878554344177246,0.04941852584781371,0.002301931381225586,5,3.284620523452759,0.056615793325923716,0.8900260925292969,5
36.78448486328125,0.05112635202906015,2.290876626968384,6,33.8386595249176,0.05112635202906015,2.057339668273926,6,nan,nan,0.9740736484527588,6,104.3261046409607,0.04941852584781371,0.002599954605102539,6,84.65080308914185,0.049310092439480604,0.0023849010467529297,6,3.7747340202331543,0.05112635202906015,0.8901681900024414,6
nan,nan,3.6457552909851074,7,nan,nan,2.9407715797424316,7,nan,nan,1.9626944065093994,7,nan,nan,0.9866807460784912,7,nan,nan,0.0024662017822265625,7,54.31385588645935,0.04941852584781371,0.8902850151062012,7
nan,nan,5.3040876388549805,8,nan,nan,4.897449493408203,8,nan,nan,2.4961280822753906,8,nan,nan,1.023911714553833,8,nan,nan,0.002555370330810547,8,98.7920389175415,0.049310092439480604,1.4141528606414795,8
nan,nan,7.359995603561401,9,nan,nan,5.632842063903809,9,nan,nan,2.562572479248047,9,nan,nan,1.033130168914795,9,nan,nan,0.002643585205078125,9,nan,nan,1.4143214225769043,9
nan,nan,9.078932046890259,10,nan,nan,7.760040044784546,10,nan,nan,4.5220208168029785,10,nan,nan,1.061495304107666,10,nan,nan,0.002794504165649414,10,nan,nan,1.4807658195495605,10
nan,nan,11.634999513626099,11,nan,nan,9.160486221313477,11,nan,nan,5.11536979675293,11,nan,nan,1.09065580368042,11,nan,nan,0.0028867721557617188,11,nan,nan,1.5100746154785156,11
nan,nan,14.624390602111816,12,nan,nan,12.877963781356812,12,nan,nan,6.11988091468811,12,nan,nan,1.1787612438201904,12,nan,nan,0.002972841262817383,12,nan,nan,1.5983893871307373,12
nan,nan,19.168450355529785,13,nan,nan,16.31855583190918,13,nan,nan,7.115204811096191,13,nan,nan,1.208566427230835,13,nan,nan,0.003063678741455078,13,nan,nan,1.6283302307128906,13
nan,nan,23.97458505630493,14,nan,nan,21.179412841796875,14,nan,nan,11.796305179595947,14,nan,nan,3.621288299560547,14,nan,nan,0.0031571388244628906,14,nan,nan,1.6397991180419922,14
nan,nan,30.677095413208008,15,nan,nan,26.655182361602783,15,nan,nan,14.177052974700928,15,nan,nan,3.966066598892212,15,nan,nan,1.2660307884216309,15,nan,nan,1.6812195777893066,15
nan,nan,40.10022974014282,16,nan,nan,36.49118638038635,16,nan,nan,18.597206830978394,16,nan,nan,5.391568660736084,16,nan,nan,1.537278652191162,16,nan,nan,1.9517722129821777,16
nan,nan,53.981077432632446,17,nan,nan,47.446765661239624,17,nan,nan,30.789976358413696,17,nan,nan,5.684385299682617,17,nan,nan,1.5681297779083252,17,nan,nan,1.9826037883758545,17
nan,nan,66.70822358131409,18,nan,nan,58.55680799484253,18,nan,nan,32.6184298992157,18,nan,nan,5.709485769271851,18,nan,nan,1.5807156562805176,18,nan,nan,1.995187520980835,18
nan,nan,79.84321093559265,19,nan,nan,68.84916234016418,19,nan,nan,35.87024188041687,19,nan,nan,5.811609745025635,19,nan,nan,1.5932698249816895,19,nan,nan,2.0075981616973877,19
nan,nan,95.35774993896484,20,nan,nan,83.37172198295593,20,nan,nan,50.42791700363159,20,nan,nan,13.590184926986694,20,nan,nan,1.6058995723724365,20,nan,nan,2.833357334136963,20
nan,nan,111.86538743972778,21,nan,nan,99.24864745140076,21,nan,nan,60.191853046417236,21,nan,nan,16.369193077087402,21,nan,nan,2.5398597717285156,21,nan,nan,3.7748608589172363,21
nan,nan,120,21,nan,nan,117.14469242095947,22,nan,nan,61.77555465698242,22,nan,nan,16.42836618423462,22,nan,nan,2.554593324661255,22,nan,nan,3.7896065711975098,22
nan,nan,nan,nan,nan,nan,120,22,nan,nan,69.11830449104309,23,nan,nan,17.8531014919281,23,nan,nan,2.7714881896972656,23,nan,nan,4.006255626678467,23
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,90.25304102897644,24,nan,nan,17.928447484970093,24,nan,nan,2.7855846881866455,24,nan,nan,4.02035117149353,24
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.31704545021057,25,nan,nan,18.53459596633911,25,nan,nan,2.8546032905578613,25,nan,nan,4.067599534988403,25
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,103.4051923751831,26,nan,nan,18.584173917770386,26,nan,nan,2.8704674243927,26,nan,nan,4.083045244216919,26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,26,nan,nan,36.35676026344299,27,nan,nan,2.8857638835906982,27,nan,nan,4.098254203796387,27
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.05727791786194,28,nan,nan,2.901432752609253,28,nan,nan,4.113565444946289,28
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.36666393280029,29,nan,nan,8.03869915008545,29,nan,nan,4.129211664199829,29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.504040241241455,30,nan,nan,8.087584733963013,30,nan,nan,4.144962549209595,30
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.756062030792236,31,nan,nan,8.137082815170288,31,nan,nan,4.161343574523926,31
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,38.89913296699524,32,nan,nan,8.171404123306274,32,nan,nan,4.177871227264404,32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,39.42484712600708,33,nan,nan,8.222790956497192,33,nan,nan,4.194865942001343,33
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,70.32955598831177,34,nan,nan,8.404523134231567,34,nan,nan,4.211982727050781,34
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,72.33810901641846,35,nan,nan,8.441681385040283,35,nan,nan,4.229492425918579,35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,72.57528805732727,36,nan,nan,8.478733539581299,36,nan,nan,4.247186183929443,36
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,72.78125071525574,37,nan,nan,8.516498327255249,37,nan,nan,4.265446186065674,37
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,73.14495730400085,38,nan,nan,8.572915315628052,38,nan,nan,4.283891201019287,38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,73.37693500518799,39,nan,nan,8.629909992218018,39,nan,nan,4.302721738815308,39
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,39,nan,nan,9.42103624343872,40,nan,nan,10.102094650268555,40
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.715303421020508,41,nan,nan,10.395138502120972,41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.855388164520264,42,nan,nan,10.53432011604309,42
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.393378734588623,43,nan,nan,10.576208591461182,43
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.49357032775879,44,nan,nan,10.618813037872314,44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.59301519393921,45,nan,nan,10.662451982498169,45
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.669007062911987,46,nan,nan,10.706327438354492,46
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.747923374176025,47,nan,nan,10.7510986328125,47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.5307514667511,48,nan,nan,11.04423713684082,48
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.606064081192017,49,nan,nan,11.0908842086792,49
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.681584119796753,50,nan,nan,11.137579679489136,50
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.760735273361206,51,nan,nan,11.185199975967407,51
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.84398889541626,52,nan,nan,11.255200147628784,52
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.95210027694702,53,nan,nan,11.304553270339966,53
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.05512309074402,54,nan,nan,11.35464882850647,54
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.159581899642944,55,nan,nan,11.427919864654541,55
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.289560794830322,56,nan,nan,11.501925230026245,56
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.51087212562561,57,nan,nan,11.553973197937012,57
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.06675434112549,58,nan,nan,11.607155799865723,58
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.21583890914917,59,nan,nan,27.25639271736145,59
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.341383934020996,60,nan,nan,27.344359874725342,60
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.51790380477905,61,nan,nan,27.457756996154785,61
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.72548007965088,62,nan,nan,27.59913468360901,62
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.83016848564148,63,nan,nan,27.690104961395264,63
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.43167853355408,64,nan,nan,27.88011646270752,64
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.54988431930542,65,nan,nan,27.97279667854309,65
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.701210498809814,66,nan,nan,28.066859006881714,66
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.86841130256653,67,nan,nan,28.21582579612732,67
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,56.00932455062866,68,nan,nan,28.339308261871338,68
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,56.17953157424927,69,nan,nan,28.436542987823486,69
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,57.0064435005188,70,nan,nan,28.71630358695984,70
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,57.15206980705261,71,nan,nan,28.872457265853882,71
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.52270197868347,72,nan,nan,29.02967858314514,72
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.85184860229492,73,nan,nan,29.13264560699463,73
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,102.71294522285461,74,nan,nan,29.293959379196167,74
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,102.98745560646057,75,nan,nan,29.45914387702942,75
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,103.35445189476013,76,nan,nan,29.566388845443726,76
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,103.75616812705994,77,nan,nan,29.673672199249268,77
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,104.1314902305603,78,nan,nan,29.812313079833984,78
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,104.41841650009155,79,nan,nan,54.31768035888672,79
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,106.36589884757996,80,nan,nan,54.56429195404053,80
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,106.62765622138977,81,nan,nan,60.75757575035095,81
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,106.92884421348572,82,nan,nan,60.98845982551575,82
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,107.26147174835205,83,nan,nan,61.25274157524109,83
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,110.9590814113617,84,nan,nan,63.60796284675598,84
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,111.16547203063965,85,nan,nan,63.81404995918274,85
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,85,nan,nan,63.988688945770264,86
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.16507887840271,87
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.30891561508179,88
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.52174019813538,89
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.70214176177979,90
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.02088212966919,91
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.20605659484863,92
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.46360182762146,93
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.68900942802429,94
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.84464359283447,95
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,66.03991603851318,96
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,66.44064712524414,97
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.16854810714722,98
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.36985039710999,99
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.53521060943604,100
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,68.77768111228943,101
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,119.71122813224792,102
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,102


==> figures/toy_csv/box_d2_b02_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.5145821571350098,0.2693756946515221,0.031362295150756836,1,0.5025601387023926,0.2693756946515221,0.0037512779235839844,1,0.6639683246612549,0.2693756946515221,0.0016124248504638672,1,0.9891617298126221,0.2693756946515221,0.0020186901092529297,1,1.6303303241729736,0.2693756946515221,0.002335786819458008,1,0.5027644634246826,0.2693756946515221,0.0310056209564209,1
0.9138743877410889,0.24874623871614845,0.08687448501586914,2,0.8911588191986084,0.24874623871614845,0.0600893497467041,2,1.0575366020202637,0.24450378161511563,0.0018687248229980469,2,1.3833198547363281,0.24450378161511563,0.0023238658905029297,2,2.018399238586426,0.24450378161511563,0.0025932788848876953,2,1.0803852081298828,0.24874623871614845,0.08539366722106934,2
1.3935718536376953,0.24450378161511563,0.9689085483551025,3,1.3053257465362549,0.24450378161511563,0.08778572082519531,3,2.037781238555908,0.21608067445579984,0.0019497871398925781,3,2.3604164123535156,0.21608067445579984,0.0024144649505615234,3,3.1762664318084717,0.21608067445579984,0.002677440643310547,3,1.5099024772644043,0.24450378161511563,0.5029110908508301,3
3.106243133544922,0.22723576133806825,1.95847487449646,4,2.815594434738159,0.22723576133806825,1.6980955600738525,4,2.6891369819641113,0.21221773428393287,0.11659669876098633,4,2.8097119331359863,0.21221773428393287,0.0025048255920410156,4,3.6624767780303955,0.21221773428393287,0.0027642250061035156,4,2.4074175357818604,0.21608067445579984,0.5312528610229492,4
3.5048840045928955,0.21608067445579984,2.2870421409606934,5,3.204298734664917,0.21608067445579984,1.7760035991668701,5,4.9319117069244385,0.20573883813602972,0.1455087661743164,5,5.614107131958008,0.2049255875735314,0.0025894641876220703,5,6.242439270019531,0.1911003280110602,0.002853870391845703,5,2.8945937156677246,0.21221773428393287,0.5585427284240723,5
4.918122291564941,0.20573883813602972,2.620823383331299,6,4.644543886184692,0.20573883813602972,2.3408706188201904,6,7.228730201721191,0.19233375803084932,0.24688172340393066,6,7.0040833950042725,0.19233375803084932,0.0026764869689941406,6,10.937208890914917,0.1846756485673236,0.0029397010803222656,6,5.298760175704956,0.2049255875735314,0.6566572189331055,6
9.129315853118896,0.11840928189975332,4.308793067932129,7,8.103859901428223,0.11840928189975332,3.541692018508911,7,11.488819360733032,0.18483829867982327,2.2311649322509766,7,8.130341053009033,0.1896906937027298,0.2764713764190674,7,14.101874113082886,0.1337797175309713,0.003023386001586914,7,6.779397010803223,0.19233375803084932,0.6844027042388916,7
nan,nan,5.939025163650513,8,nan,nan,5.478363275527954,8,12.036171674728394,0.11840928189975332,2.746994733810425,8,8.730679988861084,0.1846756485673236,0.3145477771759033,8,34.24456572532654,0.11802976497058744,0.003110647201538086,8,7.679414987564087,0.1896906937027298,1.1185505390167236,8
nan,nan,7.9123923778533936,9,nan,nan,6.165095567703247,9,nan,nan,2.8135855197906494,9,9.448620796203613,0.1337797175309713,0.3238701820373535,9,nan,nan,0.003198862075805664,9,9.114895820617676,0.16698744883298544,2.418071985244751,9
nan,nan,9.865419626235962,10,nan,nan,8.823698997497559,10,nan,nan,5.391771078109741,10,22.90509533882141,0.11802976497058744,0.46110105514526367,10,nan,nan,0.003354787826538086,10,10.637343168258667,0.1337797175309713,3.5961251258850098,10
nan,nan,12.310708284378052,11,nan,nan,10.200521469116211,11,nan,nan,5.683776617050171,11,109.50701189041138,0.10671202797581936,0.4720020294189453,11,nan,nan,0.003444194793701172,11,23.971519947052002,0.11802976497058744,3.6744890213012695,11
nan,nan,15.19034457206726,12,nan,nan,13.98180365562439,12,nan,nan,6.4225547313690186,12,nan,nan,0.533433198928833,12,nan,nan,0.0035309791564941406,12,nan,nan,3.93926739692688,12
nan,nan,19.684775352478027,13,nan,nan,17.599512577056885,13,nan,nan,7.366945266723633,13,nan,nan,0.5643448829650879,13,nan,nan,0.003621816635131836,13,nan,nan,4.099255323410034,13
nan,nan,24.408990144729614,14,nan,nan,22.33124351501465,14,nan,nan,12.563245058059692,14,nan,nan,3.8555054664611816,14,nan,nan,0.0037164688110351562,14,nan,nan,4.121153354644775,14
nan,nan,30.751023769378662,15,nan,nan,27.46736431121826,15,nan,nan,13.858162641525269,15,nan,nan,3.9319612979888916,15,nan,nan,0.5662732124328613,15,nan,nan,6.845843553543091,15
nan,nan,39.295931816101074,16,nan,nan,37.020426750183105,16,nan,nan,16.803577423095703,16,nan,nan,4.515847682952881,16,nan,nan,0.7407112121582031,16,nan,nan,9.115492582321167,16
nan,nan,52.734681129455566,17,nan,nan,46.9767861366272,17,nan,nan,28.352574825286865,17,nan,nan,4.604310750961304,17,nan,nan,0.7525806427001953,17,nan,nan,9.204928636550903,17
nan,nan,65.10292506217957,18,nan,nan,58.837679624557495,18,nan,nan,30.17821764945984,18,nan,nan,4.629506826400757,18,nan,nan,0.7645082473754883,18,nan,nan,10.63808798789978,18
nan,nan,78.87273120880127,19,nan,nan,69.6087555885315,19,nan,nan,32.613980770111084,19,nan,nan,4.712346076965332,19,nan,nan,0.7767233848571777,19,nan,nan,10.711286067962646,19
nan,nan,95.85545754432678,20,nan,nan,83.20438861846924,20,nan,nan,47.32842469215393,20,nan,nan,11.38064432144165,20,nan,nan,0.7893085479736328,20,nan,nan,10.737727642059326,20
nan,nan,112.65042519569397,21,nan,nan,97.55966234207153,21,nan,nan,54.661752462387085,21,nan,nan,12.616729259490967,21,nan,nan,0.8659017086029053,21,nan,nan,11.122905254364014,21
nan,nan,120,21,nan,nan,114.91391015052795,22,nan,nan,55.5420777797699,22,nan,nan,12.701842546463013,22,nan,nan,0.8792071342468262,22,nan,nan,11.151694297790527,22
nan,nan,nan,nan,nan,nan,120,22,nan,nan,64.35563111305237,23,nan,nan,14.606650590896606,23,nan,nan,1.073404312133789,23,nan,nan,14.692030668258667,23
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,86.804514169693,24,nan,nan,14.696164608001709,24,nan,nan,1.0883867740631104,24,nan,nan,14.765438556671143,24
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.38565802574158,25,nan,nan,15.28555178642273,25,nan,nan,1.1352672576904297,25,nan,nan,15.319511890411377,25
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.96688795089722,26,nan,nan,15.350619792938232,26,nan,nan,1.1503915786743164,26,nan,nan,15.380998849868774,26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,26,nan,nan,30.525768518447876,27,nan,nan,1.165266752243042,27,nan,nan,15.744914054870605,27
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,32.201043128967285,28,nan,nan,1.2147228717803955,28,nan,nan,16.420042991638184,28
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,32.320772647857666,29,nan,nan,6.912989854812622,29,nan,nan,16.471810817718506,29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,32.42832016944885,30,nan,nan,6.961496829986572,30,nan,nan,24.05685019493103,30
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,32.95877408981323,31,nan,nan,7.01108193397522,31,nan,nan,24.23363995552063,31
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,33.079790353775024,32,nan,nan,7.06174373626709,32,nan,nan,24.287145376205444,32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,34.18437623977661,33,nan,nan,7.218203067779541,33,nan,nan,24.732131481170654,33
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,62.04942846298218,34,nan,nan,7.362274169921875,34,nan,nan,35.26872205734253,34
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,63.12704348564148,35,nan,nan,7.399273633956909,35,nan,nan,35.57715940475464,35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,63.35054349899292,36,nan,nan,7.436244249343872,36,nan,nan,35.659745931625366,36
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,63.521727085113525,37,nan,nan,7.491317510604858,37,nan,nan,35.762104749679565,37
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.1051881313324,38,nan,nan,7.547498464584351,38,nan,nan,35.968329429626465,38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.32337760925293,39,nan,nan,7.604944705963135,39,nan,nan,36.07464098930359,39
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,114.39205646514893,40,nan,nan,8.352621793746948,40,nan,nan,39.481409788131714,40
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,119.00854754447937,41,nan,nan,8.646856546401978,41,nan,nan,41.02592849731445,41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,41,nan,nan,9.259462118148804,42,nan,nan,43.485251665115356,42
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.30893874168396,43,nan,nan,77.75599193572998,43
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.398723363876343,44,nan,nan,77.96730518341064,44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.467494249343872,45,nan,nan,78.12168955802917,45
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.55820107460022,46,nan,nan,78.27781367301941,46
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.650744676589966,47,nan,nan,78.4368736743927,47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.385170221328735,48,nan,nan,81.26411938667297,48
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.48030972480774,49,nan,nan,81.91450762748718,49
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.707597017288208,50,nan,nan,83.3984146118164,50
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.805769205093384,51,nan,nan,120,50
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.905351638793945,52,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.006651878356934,53,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.10939073562622,54,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.23687219619751,55,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.342662811279297,56,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.06326985359192,57,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.49240589141846,58,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.680142641067505,59,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.830716133117676,60,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,48.987959146499634,61,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.17196798324585,62,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.30913233757019,63,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.61990666389465,64,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.76119542121887,65,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.89865517616272,66,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.070390939712524,67,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.241106271743774,68,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.47336530685425,69,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.96451950073242,70,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.11265468597412,71,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,92.5899178981781,72,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,92.99052119255066,73,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.99229145050049,74,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.48981523513794,75,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.83334374427795,76,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.17976498603821,77,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.49977254867554,78,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.78712296485901,79,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.68889474868774,80,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.9280903339386,81,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.23418474197388,82,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,98.53781604766846,83,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,103.31264424324036,84,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,103.51909923553467,85,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,85,nan,nan,nan,nan


==> figures/toy_csv/box_d2_b04_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.749901294708252,0.42305294261161863,0.031201839447021484,1,0.925851583480835,0.42305294261161863,0.0016939640045166016,1,1.2288713455200195,0.37709073165442275,0.0019431114196777344,1,2.4408504962921143,0.37709073165442275,0.001972198486328125,1,4.226498365402222,0.37709073165442275,0.003730297088623047,1,0.7529637813568115,0.42305294261161863,0.030829429626464844,1
1.2661333084106445,0.4066523896012361,0.08582901954650879,2,1.3598930835723877,0.4066523896012361,0.05858612060546875,2,2.5901403427124023,0.3128574913930982,0.002198457717895508,2,5.770228624343872,0.3128574913930982,0.002235889434814453,2,10.342360496520996,0.3128574913930982,0.003987312316894531,2,1.4893767833709717,0.37709073165442275,0.0852515697479248,2
2.157616138458252,0.37709073165442275,0.7500090599060059,3,2.0239412784576416,0.37709073165442275,0.08616089820861816,3,3.0700464248657227,0.3088319011087316,0.0022776126861572266,3,6.332495450973511,0.3088319011087316,0.0023200511932373047,3,11.135006427764893,0.3088319011087316,0.0040740966796875,3,2.4508485794067383,0.3128574913930982,0.753096342086792,3
3.336174488067627,0.3128574913930982,1.3201215267181396,4,2.8901288509368896,0.3128574913930982,0.44370269775390625,4,6.315280437469482,0.3057008864431131,0.1129603385925293,4,8.76184368133545,0.24260619696928623,0.0024118423461914062,4,14.770986557006836,0.24260619696928623,0.004160642623901367,4,3.392709732055664,0.3088319011087316,0.7811625003814697,4
4.903512954711914,0.3088319011087316,1.6435174942016602,5,4.505381345748901,0.3088319011087316,0.5217370986938477,5,9.787928819656372,0.2856949226056548,0.14086627960205078,5,11.311283349990845,0.22547371845265526,0.002492666244506836,5,16.19916820526123,0.22547371845265526,0.004242658615112305,5,8.314305543899536,0.2856949226056548,0.9202747344970703,5
12.126628875732422,0.2856949226056548,2.284186363220215,6,11.324033975601196,0.2856949226056548,2.0956525802612305,6,13.545377492904663,0.24896310553281467,0.2405235767364502,6,nan,nan,0.0025756359100341797,6,nan,nan,0.004326343536376953,6,12.541375160217285,0.24896310553281467,1.4895637035369873,6
24.858941078186035,0.2480956382661498,3.566957950592041,7,24.403664588928223,0.2480956382661498,2.92893123626709,7,15.29807186126709,0.22902491257556454,1.2290863990783691,7,nan,nan,0.2691028118133545,7,nan,nan,0.004409313201904297,7,14.101293802261353,0.24260619696928623,1.629154920578003,7
25.28914713859558,0.23780801865054624,5.1067588329315186,8,24.84209156036377,0.23780801865054624,4.818959474563599,8,31.74499797821045,0.22554148933286344,1.3798189163208008,8,nan,nan,0.30638551712036133,8,nan,nan,0.0044972896575927734,8,15.352808237075806,0.22902491257556454,2.6005895137786865,8
31.167895317077637,0.22902491257556454,7.055526971817017,9,31.049925804138184,0.22902491257556454,5.515330076217651,9,49.75453853607178,0.22547371845265526,1.446028709411621,9,nan,nan,0.3154935836791992,9,nan,nan,0.0045931339263916016,9,20.29009699821472,0.22554148933286344,2.688615083694458,9
64.63345837593079,0.22554148933286344,8.61024522781372,10,61.0742027759552,0.22554148933286344,7.828621864318848,10,nan,nan,4.245591640472412,10,nan,nan,0.44816064834594727,10,nan,nan,0.00474858283996582,10,22.16255521774292,0.22547371845265526,4.540422677993774,10
93.81906747817993,0.22547371845265526,11.174643754959106,11,86.65820121765137,0.22547371845265526,9.359103918075562,11,nan,nan,4.513131380081177,11,nan,nan,0.4588003158569336,11,nan,nan,0.004839897155761719,11,nan,nan,4.804619312286377,11
nan,nan,14.318681478500366,12,nan,nan,13.499814987182617,12,nan,nan,5.255579948425293,12,nan,nan,0.5173435211181641,12,nan,nan,0.004929780960083008,12,nan,nan,5.5337653160095215,12
nan,nan,18.651010036468506,13,nan,nan,17.58957529067993,13,nan,nan,6.949623346328735,13,nan,nan,0.6751675605773926,13,nan,nan,0.005022525787353516,13,nan,nan,9.64126205444336,13
nan,nan,23.196849822998047,14,nan,nan,22.7309889793396,14,nan,nan,12.43077564239502,14,nan,nan,2.859618902206421,14,nan,nan,0.005117893218994141,14,nan,nan,9.858774662017822,14
nan,nan,29.550532341003418,15,nan,nan,28.36292052268982,15,nan,nan,13.806548357009888,15,nan,nan,2.9347620010375977,15,nan,nan,0.7048959732055664,15,nan,nan,12.54274320602417,15
nan,nan,38.152825117111206,16,nan,nan,37.75635385513306,16,nan,nan,17.098467588424683,16,nan,nan,3.5242559909820557,16,nan,nan,0.8906874656677246,16,nan,nan,14.352897882461548,16
nan,nan,50.71915149688721,17,nan,nan,47.998878717422485,17,nan,nan,28.953670740127563,17,nan,nan,3.6116554737091064,17,nan,nan,0.9043874740600586,17,nan,nan,15.850359678268433,17
nan,nan,62.550074100494385,18,nan,nan,59.021536350250244,18,nan,nan,30.153061389923096,18,nan,nan,3.6599373817443848,18,nan,nan,0.9170122146606445,18,nan,nan,19.118240118026733,18
nan,nan,75.85461473464966,19,nan,nan,70.89531421661377,19,nan,nan,34.395870208740234,19,nan,nan,3.8450310230255127,19,nan,nan,0.961615800857544,19,nan,nan,21.167930603027344,19
nan,nan,91.45126032829285,20,nan,nan,84.38932847976685,20,nan,nan,48.49398708343506,20,nan,nan,10.309872150421143,20,nan,nan,0.9742982387542725,20,nan,nan,21.250778675079346,20
nan,nan,107.11967372894287,21,nan,nan,98.38111400604248,21,nan,nan,55.92010045051575,21,nan,nan,11.79010558128357,21,nan,nan,1.0521585941314697,21,nan,nan,24.10581922531128,21
nan,nan,120,21,nan,nan,117.72871232032776,22,nan,nan,56.78966212272644,22,nan,nan,11.86586594581604,22,nan,nan,1.0654964447021484,22,nan,nan,24.234913110733032,22
nan,nan,nan,nan,nan,nan,120,22,nan,nan,65.58546137809753,23,nan,nan,13.552267789840698,23,nan,nan,1.2768309116363525,23,nan,nan,44.96853852272034,23
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,89.42320418357849,24,nan,nan,13.661668539047241,24,nan,nan,1.291149377822876,24,nan,nan,45.627257347106934,24
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.73118138313293,25,nan,nan,14.254677057266235,25,nan,nan,1.3386173248291016,25,nan,nan,48.06856560707092,25
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,99.62809538841248,26,nan,nan,14.316760063171387,26,nan,nan,1.3538694381713867,26,nan,nan,48.28727102279663,26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,26,nan,nan,29.30433702468872,27,nan,nan,1.3687598705291748,27,nan,nan,75.10751223564148,27
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.485193729400635,28,nan,nan,1.418168544769287,28,nan,nan,79.73949646949768,28
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.589598178863525,29,nan,nan,5.733493804931641,29,nan,nan,80.80287504196167,29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.94539189338684,30,nan,nan,5.781808614730835,30,nan,nan,82.25397157669067,30
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,31.54861307144165,31,nan,nan,5.83182954788208,31,nan,nan,85.43173575401306,31
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,31.62625002861023,32,nan,nan,5.881786346435547,32,nan,nan,120,31
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,34.030704736709595,33,nan,nan,6.296823263168335,33,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,61.74672603607178,34,nan,nan,6.443101644515991,34,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,62.45788860321045,35,nan,nan,6.480977773666382,35,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,62.589163064956665,36,nan,nan,6.518810510635376,36,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,62.79563784599304,37,nan,nan,6.556636333465576,37,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.35732340812683,38,nan,nan,6.612854480743408,38,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.23762249946594,39,nan,nan,6.670148611068726,39,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.73539066314697,40,nan,nan,7.467493295669556,40,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,40,nan,nan,7.744441270828247,41,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.804755687713623,42,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.145101308822632,43,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.234538555145264,44,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.323760271072388,45,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.414295434951782,46,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.50645112991333,47,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.205087900161743,48,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.598602056503296,49,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.89525055885315,50,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.01727843284607,51,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.139542818069458,52,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.2639057636261,53,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.366824626922607,54,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.47184419631958,55,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.577837705612183,56,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.637996196746826,57,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.83419227600098,58,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.985973834991455,59,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.137706995010376,60,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.34220337867737,61,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.50363063812256,62,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.691274642944336,63,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,50.95180606842041,64,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.11478638648987,65,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.279929399490356,66,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.39640235900879,67,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.67079043388367,68,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,51.81487274169922,69,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.25454568862915,70,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.419272661209106,71,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,93.43921566009521,72,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,93.65207624435425,73,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,93.90868377685547,74,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.822829246521,75,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.10354971885681,76,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.3276720046997,77,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.55492901802063,78,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.78710651397705,79,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.46624827384949,80,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.73165941238403,81,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.03103113174438,82,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.54504179954529,83,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.91324949264526,84,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,102.16088938713074,85,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,85,nan,nan,nan,nan


==> figures/toy_csv/box_d3_b01_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.5279312133789062,0.29371899482230474,0.03217029571533203,1,0.5559248924255371,0.29371899482230474,0.0018444061279296875,1,0.6027464866638184,0.29371899482230474,0.001996278762817383,1,0.936021089553833,0.09975873566645883,0.0019421577453613281,1,1.0751967430114746,0.09975873566645883,0.0019555091857910156,1,0.5274059772491455,0.29371899482230474,0.03178238868713379,1
0.9354898929595947,0.22241047466724498,0.08844494819641113,2,0.9786765575408936,0.22241047466724498,0.06042194366455078,2,0.9928767681121826,0.11123912277372658,0.0020971298217773438,2,4.061497688293457,0.09895903928000217,0.0020427703857421875,2,1.8639488220214844,0.09695302122583968,0.002056598663330078,2,1.020462989807129,0.22241047466724498,0.08800935745239258,2
1.4178967475891113,0.11123912277372658,0.990947961807251,3,1.416569709777832,0.11123912277372658,0.09044289588928223,3,2.076349973678589,0.10701021984873539,0.002182483673095703,3,5.501556873321533,0.09750874244354686,0.0021276473999023438,3,2.5818967819213867,0.09060966683835289,0.0021431446075439453,3,1.4745378494262695,0.11123912277372658,0.527554988861084,3
3.79217529296875,0.1084605166851907,1.8533339500427246,4,3.248664140701294,0.1084605166851907,1.4776611328125,4,2.7385740280151367,0.10583100653311285,0.11561346054077148,4,5.901452541351318,0.09367291062376318,0.002209901809692383,4,4.082717657089233,0.0878581691019003,0.0022292137145996094,4,2.1786818504333496,0.09975873566645883,0.5567798614501953,4
5.425829648971558,0.07770609124671311,2.309671401977539,5,4.961978435516357,0.07770609124671311,1.659621238708496,5,3.6596524715423584,0.07770609124671311,0.1439957618713379,5,8.785533666610718,0.08320908671961831,0.002292633056640625,5,8.292903900146484,0.08471360026024018,0.0023140907287597656,5,3.1317763328552246,0.09695302122583968,0.5854227542877197,5
nan,nan,3.324507474899292,6,nan,nan,2.765803575515747,6,nan,nan,0.17307162284851074,6,11.446788549423218,0.07770609124671311,0.0025625228881835938,6,14.600618600845337,0.06473474477486514,0.002593517303466797,6,8.16535210609436,0.08471360026024018,0.6149084568023682,6
nan,nan,4.931541204452515,7,nan,nan,3.6246774196624756,7,nan,nan,1.5611138343811035,7,109.32903623580933,0.06473474477486514,0.20391631126403809,7,nan,nan,0.0026743412017822266,7,18.98828935623169,0.06473474477486514,1.0503895282745361,7
nan,nan,7.814651250839233,8,nan,nan,6.413741111755371,8,nan,nan,2.1663060188293457,8,nan,nan,0.23440861701965332,8,nan,nan,0.0027599334716796875,8,nan,nan,1.0801081657409668,8
nan,nan,11.977832794189453,9,nan,nan,8.811363458633423,9,nan,nan,2.8319411277770996,9,nan,nan,0.26440906524658203,9,nan,nan,0.002846240997314453,9,nan,nan,1.5055129528045654,9
nan,nan,16.741392612457275,10,nan,nan,15.221639633178711,10,nan,nan,6.8296520709991455,10,nan,nan,0.2948777675628662,10,nan,nan,0.0029306411743164062,10,nan,nan,1.5358805656433105,10
nan,nan,23.86943483352661,11,nan,nan,21.818568229675293,11,nan,nan,10.164634704589844,11,nan,nan,0.9984214305877686,11,nan,nan,0.003036022186279297,11,nan,nan,2.241115093231201,11
nan,nan,34.516547441482544,12,nan,nan,32.54260849952698,12,nan,nan,11.417231559753418,12,nan,nan,1.029831886291504,12,nan,nan,0.0031332969665527344,12,nan,nan,2.2725701332092285,12
nan,nan,49.8292670249939,13,nan,nan,43.08687973022461,13,nan,nan,12.811986923217773,13,nan,nan,1.0733840465545654,13,nan,nan,0.0032377243041992188,13,nan,nan,2.316591739654541,13
nan,nan,71.2697434425354,14,nan,nan,62.84076452255249,14,nan,nan,26.062711477279663,14,nan,nan,6.1940178871154785,14,nan,nan,0.003420114517211914,14,nan,nan,2.348543882369995,14
nan,nan,100.4379153251648,15,nan,nan,82.74860858917236,15,nan,nan,30.270895957946777,15,nan,nan,6.536953926086426,15,nan,nan,1.1376028060913086,15,nan,nan,2.381326675415039,15
nan,nan,120,15,nan,nan,116.18609833717346,16,nan,nan,35.321887731552124,16,nan,nan,7.030029773712158,16,nan,nan,1.1710312366485596,16,nan,nan,2.4146180152893066,16
nan,nan,nan,nan,nan,nan,120,16,nan,nan,82.58723664283752,17,nan,nan,9.7221200466156,17,nan,nan,2.041625499725342,17,nan,nan,3.312927722930908,17
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,101.0410406589508,18,nan,nan,10.222694635391235,18,nan,nan,2.0751492977142334,18,nan,nan,3.34683895111084,18
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,115.94447326660156,19,nan,nan,10.686222076416016,19,nan,nan,2.1093645095825195,19,nan,nan,3.3813328742980957,19
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,19,nan,nan,33.498135566711426,20,nan,nan,2.164402961730957,20,nan,nan,3.4162967205047607,20
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,33.625704526901245,21,nan,nan,2.180413246154785,21,nan,nan,8.18261981010437,21
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,36.06208896636963,22,nan,nan,2.598310947418213,22,nan,nan,8.260849952697754,22
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,46.471911668777466,23,nan,nan,3.153106927871704,23,nan,nan,8.821725606918335,23
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.17607569694519,24,nan,nan,3.2067770957946777,24,nan,nan,16.51760482788086,24
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.79668927192688,25,nan,nan,3.2238359451293945,25,nan,nan,16.59504270553589,25
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,52.66213369369507,26,nan,nan,3.320340633392334,26,nan,nan,17.34018635749817,26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,26,nan,nan,4.175581216812134,27,nan,nan,19.008173942565918,27
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.194545030593872,28,nan,nan,19.03084397315979,28
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.035892486572266,29,nan,nan,19.119751691818237,29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.096832513809204,30,nan,nan,19.143163681030273,30
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.164106130599976,31,nan,nan,21.469980239868164,31
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.29640531539917,32,nan,nan,21.574755907058716,32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.38873267173767,33,nan,nan,21.63987708091736,33
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.80910301208496,34,nan,nan,22.03955602645874,34
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.951798915863037,35,nan,nan,22.174935579299927,35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.022247552871704,36,nan,nan,22.24588441848755,36
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.093462467193604,37,nan,nan,22.31740117073059,37
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.277811527252197,38,nan,nan,22.502272605895996,38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.46559190750122,39,nan,nan,22.666083335876465,39
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.937405586242676,40,nan,nan,23.140640020370483,40
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.081965684890747,41,nan,nan,23.263955116271973,41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.347187280654907,42,nan,nan,23.480740547180176,42
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.22110438346863,43,nan,nan,23.562472820281982,43
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.48158359527588,44,nan,nan,23.668753623962402,44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,81.32242274284363,45,nan,nan,23.822514057159424,45
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,81.67591524124146,46,nan,nan,23.909563541412354,46
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.00260281562805,47,nan,nan,85.1913812160492,47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.40532541275024,48,nan,nan,85.57011914253235,48
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.66656970977783,49,nan,nan,85.83226346969604,49
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,88.82596850395203,50,nan,nan,91.02868247032166,50
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,91.53233432769775,51,nan,nan,93.713787317276,51
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,93.55084109306335,52,nan,nan,95.67870140075684,52
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.65454459190369,53,nan,nan,96.78693699836731,53
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.96646809577942,54,nan,nan,97.06934404373169,54
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.9767382144928,55,nan,nan,98.0534987449646,55
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.24828171730042,56,nan,nan,98.29636859893799,56
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.61376643180847,57,nan,nan,98.65958547592163,57
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,57,nan,nan,107.5378429889679,58
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,107.75911164283752,59
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,108.01840949058533,60
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,108.34439945220947,61
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,61


==> figures/toy_csv/box_d3_b02_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.5532279014587402,0.30818130065873295,0.033579111099243164,1,0.5470607280731201,0.30818130065873295,0.0024576187133789062,1,0.6141996383666992,0.30818130065873295,0.0018925666809082031,1,0.6594407558441162,0.20617257176936213,0.002005338668823242,1,0.9284689426422119,0.20617257176936213,0.0019335746765136719,1,0.5311203002929688,0.30818130065873295,0.031499624252319336,1
0.9623410701751709,0.24899021388489795,0.09185647964477539,2,0.9708898067474365,0.24899021388489795,0.06181740760803223,2,1.0771400928497314,0.24899021388489795,0.001993417739868164,2,3.828667640686035,0.17224646913714114,0.0021038055419921875,2,6.7419257164001465,0.17224646913714114,0.002035856246948242,2,1.0245554447174072,0.24899021388489795,0.08771157264709473,2
1.785499095916748,0.21282767220580662,1.0180573463439941,3,1.556910753250122,0.21282767220580662,0.09113216400146484,3,1.5014162063598633,0.21282767220580662,0.002079010009765625,3,5.2734057903289795,0.1647510097861151,0.0021889209747314453,3,8.19347095489502,0.1647510097861151,0.002129077911376953,3,1.5015430450439453,0.20617257176936213,0.5312666893005371,3
3.0913915634155273,0.19320122529751416,1.3283097743988037,4,3.9266746044158936,0.19320122529751416,1.0868842601776123,4,3.5862512588500977,0.19294369595272304,0.11690759658813477,4,10.364867448806763,0.16092873214237308,0.0022733211517333984,4,12.444531202316284,0.13232942069451598,0.0022172927856445312,4,4.29273247718811,0.17224646913714114,0.5604698657989502,4
7.7779858112335205,0.17174496462360053,2.135364055633545,5,6.4780113697052,0.17174496462360053,1.6243019104003906,5,4.478316783905029,0.17926753232670986,0.14542508125305176,5,14.968322515487671,0.1309197863861856,0.002360105514526367,5,nan,nan,0.0023009777069091797,5,5.91076135635376,0.1647510097861151,0.5888123512268066,5
12.92566466331482,0.17158231451110087,3.4553070068359375,6,11.430981397628784,0.17158231451110087,2.4704411029815674,6,6.244413375854492,0.16751606169860933,0.17470312118530273,6,nan,nan,0.002635955810546875,6,nan,nan,0.002568483352661133,6,10.707558393478394,0.16092873214237308,0.6176214218139648,6
36.59821581840515,0.15863807639133617,4.668983221054077,7,34.82743978500366,0.15863807639133617,3.27783465385437,7,17.317508459091187,0.15863807639133617,2.1179370880126953,7,nan,nan,0.7189469337463379,7,nan,nan,0.002649068832397461,7,20.341310262680054,0.1309197863861856,1.5610995292663574,7
nan,nan,7.089821815490723,8,nan,nan,5.785150051116943,8,nan,nan,2.1860978603363037,8,nan,nan,0.7288789749145508,8,nan,nan,0.0027341842651367188,8,nan,nan,1.571197748184204,8
nan,nan,11.46107029914856,9,nan,nan,7.950780868530273,9,nan,nan,2.3914597034454346,9,nan,nan,0.7588741779327393,9,nan,nan,0.0028209686279296875,9,nan,nan,1.600602626800537,9
nan,nan,16.394816637039185,10,nan,nan,14.708378076553345,10,nan,nan,7.610739469528198,10,nan,nan,0.9506206512451172,10,nan,nan,0.002904653549194336,10,nan,nan,3.3009700775146484,10
nan,nan,23.59464454650879,11,nan,nan,21.240816116333008,11,nan,nan,9.907692432403564,11,nan,nan,1.1263527870178223,11,nan,nan,0.0030100345611572266,11,nan,nan,4.292911529541016,11
nan,nan,34.21486806869507,12,nan,nan,32.468884229660034,12,nan,nan,10.628055810928345,12,nan,nan,1.1375198364257812,12,nan,nan,0.003106355667114258,12,nan,nan,4.470995903015137,12
nan,nan,49.33763599395752,13,nan,nan,42.68984508514404,13,nan,nan,11.182511568069458,13,nan,nan,1.149134874343872,13,nan,nan,0.0032165050506591797,13,nan,nan,4.571124792098999,13
nan,nan,70.87158703804016,14,nan,nan,61.85096192359924,14,nan,nan,23.031770944595337,14,nan,nan,3.9825246334075928,14,nan,nan,0.003387928009033203,14,nan,nan,4.629317283630371,14
nan,nan,99.97073197364807,15,nan,nan,78.96284222602844,15,nan,nan,24.246636390686035,15,nan,nan,4.020910024642944,15,nan,nan,1.171379804611206,15,nan,nan,4.66693377494812,15
nan,nan,120,15,nan,nan,113.29662466049194,16,nan,nan,25.814279079437256,16,nan,nan,4.059530019760132,16,nan,nan,1.184056043624878,16,nan,nan,4.705995321273804,16
nan,nan,nan,nan,nan,nan,120,16,nan,nan,66.94204139709473,17,nan,nan,5.519007921218872,17,nan,nan,1.3826675415039062,17,nan,nan,6.154639959335327,17
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,78.72012662887573,18,nan,nan,5.814473628997803,18,nan,nan,1.3969576358795166,18,nan,nan,6.44765043258667,18
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,89.23187708854675,19,nan,nan,6.088201522827148,19,nan,nan,1.4306340217590332,19,nan,nan,18.62344217300415,19
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,19,nan,nan,22.36807370185852,20,nan,nan,1.684450626373291,20,nan,nan,20.450570821762085,20
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.494829654693604,21,nan,nan,1.6999139785766602,21,nan,nan,20.50026273727417,21
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,22.879684448242188,22,nan,nan,1.7153193950653076,22,nan,nan,20.56600856781006,22
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.824548959732056,23,nan,nan,1.7309865951538086,23,nan,nan,24.362308740615845,23
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,24.902824640274048,24,nan,nan,1.7670226097106934,24,nan,nan,25.437321662902832,24
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.06717562675476,25,nan,nan,1.7840561866760254,25,nan,nan,25.601439476013184,25
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,25.426101684570312,26,nan,nan,1.8011713027954102,26,nan,nan,25.977763175964355,26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,83.57233476638794,27,nan,nan,2.1377341747283936,27,nan,nan,30.829869747161865,27
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,87.84785199165344,28,nan,nan,2.1942903995513916,28,nan,nan,32.18183946609497,28
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,89.92920660972595,29,nan,nan,9.528756856918335,29,nan,nan,32.5984468460083,29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,90.19914245605469,30,nan,nan,9.569077014923096,30,nan,nan,32.70101571083069,30
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,90.45558285713196,31,nan,nan,9.60934829711914,31,nan,nan,90.69569754600525,31
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,90.73622059822083,32,nan,nan,9.650780439376831,32,nan,nan,90.98101592063904,32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,91.60113883018494,33,nan,nan,9.692871809005737,33,nan,nan,91.90228414535522,33
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,33,nan,nan,10.021949768066406,34,nan,nan,95.05552530288696,34
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.085905075073242,35,nan,nan,96.3860285282135,35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.172024488449097,36,nan,nan,96.85178971290588,36
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.217968702316284,37,nan,nan,97.14635300636292,37
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.26476240158081,38,nan,nan,98.03611469268799,38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.334059238433838,39,nan,nan,120,38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.444754123687744,40,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.51957893371582,41,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.570788145065308,42,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,40.56303644180298,43,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,40.70180940628052,44,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.36396050453186,45,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,41.506521224975586,46,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.392619609832764,47,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.59804654121399,48,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,42.74951100349426,49,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.24276399612427,50,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,43.42725396156311,51,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,45.09167671203613,52,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,45.254180669784546,53,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.196340799331665,54,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.363009214401245,55,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.47527194023132,56,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,49.64741039276123,57,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,57,nan,nan,nan,nan


==> figures/toy_csv/box_d3_b04_s1.csv <==
o1_evt_time,o1_evt_error,o1_dvt_time,o1_dvt_depth,o05_evt_time,o05_evt_error,o05_dvt_time,o05_dvt_depth,o03_evt_time,o03_evt_error,o03_dvt_time,o03_dvt_depth,o015_evt_time,o015_evt_error,o015_dvt_time,o015_dvt_depth,o007_evt_time,o007_evt_error,o007_dvt_time,o007_dvt_depth,a1_evt_time,a1_evt_error,a1_dvt_time,a1_dvt_depth
0.5277101993560791,0.3381360297107539,0.031264305114746094,1,0.5348021984100342,0.3381360297107539,0.0018699169158935547,1,0.6120171546936035,0.3381360297107539,0.001829385757446289,1,1.4405317306518555,0.3381360297107539,0.0017635822296142578,1,3.009716033935547,0.3381360297107539,0.0019762516021728516,1,0.5271642208099365,0.3381360297107539,0.03156709671020508,1
1.191222906112671,0.31689663585350647,0.08705973625183105,2,1.3491714000701904,0.31689663585350647,0.05982804298400879,2,2.589646339416504,0.31689663585350647,0.0019307136535644531,2,7.39060115814209,0.31689663585350647,0.0018625259399414062,2,17.224403381347656,0.31689663585350647,0.0020775794982910156,2,1.9010703563690186,0.31689663585350647,0.0877232551574707,2
3.828294515609741,0.30355932662853424,0.6122503280639648,3,4.221914052963257,0.3086828051722736,0.08870911598205566,3,5.879950523376465,0.3004825286670823,0.002018451690673828,3,10.087527751922607,0.2911572555504351,0.0019464492797851562,3,21.977100372314453,0.2911572555504351,0.0021636486053466797,3,5.86752462387085,0.3004825286670823,0.5273373126983643,3
5.060720443725586,0.30143132098999703,1.2759196758270264,4,5.944284439086914,0.3004825286670823,0.6773862838745117,4,10.359094858169556,0.2911572555504351,0.11731839179992676,4,15.387370109558105,0.27767085038900485,0.0020294189453125,4,23.96502447128296,0.23787578953075442,0.0022487640380859375,4,10.344057559967041,0.2911572555504351,0.5563657283782959,4
17.3721022605896,0.29781235598687955,1.67962646484375,5,17.9488685131073,0.29781235598687955,0.8282642364501953,5,15.077059030532837,0.23036677600368674,0.14591217041015625,5,25.619070529937744,0.24508661118490607,0.0021152496337890625,5,50.716392278671265,0.21368158529642983,0.002340078353881836,5,14.920476198196411,0.23036677600368674,0.5844666957855225,5
32.871464252471924,0.23036677600368674,2.4851009845733643,6,31.539814472198486,0.23036677600368674,1.9407432079315186,6,nan,nan,0.17508769035339355,6,26.90116858482361,0.23787578953075442,0.00238037109375,6,nan,nan,0.0026092529296875,6,90.96458458900452,0.22219360785057876,0.9715895652770996,6
nan,nan,3.8863956928253174,7,nan,nan,2.6045260429382324,7,nan,nan,1.31978440284729,7,37.30495738983154,0.23036677600368674,0.3364677429199219,7,nan,nan,0.0026903152465820312,7,nan,nan,1.3181281089782715,7
nan,nan,6.450839996337891,8,nan,nan,4.883146524429321,8,nan,nan,1.3886332511901855,8,44.048744201660156,0.22219360785057876,0.3463404178619385,8,nan,nan,0.0027763843536376953,8,nan,nan,1.3869128227233887,8
nan,nan,9.846354961395264,9,nan,nan,7.597071647644043,9,nan,nan,2.012998342514038,9,100.68382406234741,0.2131394182547643,0.524911642074585,9,nan,nan,0.002862215042114258,9,nan,nan,2.528017520904541,9
nan,nan,13.748696327209473,10,nan,nan,12.814531564712524,10,nan,nan,6.28710412979126,10,nan,nan,0.7148444652557373,10,nan,nan,0.002947568893432617,10,nan,nan,6.272921323776245,10
nan,nan,20.10653519630432,11,nan,nan,18.4645254611969,11,nan,nan,8.268164873123169,11,nan,nan,0.9289553165435791,11,nan,nan,0.0030524730682373047,11,nan,nan,8.252322912216187,11
nan,nan,30.271810054779053,12,nan,nan,29.074692726135254,12,nan,nan,9.192371606826782,12,nan,nan,0.9604928493499756,12,nan,nan,0.003149271011352539,12,nan,nan,9.182093858718872,12
nan,nan,43.5550012588501,13,nan,nan,38.88955760002136,13,nan,nan,10.462455749511719,13,nan,nan,1.0039420127868652,13,nan,nan,0.0032510757446289062,13,nan,nan,10.44658374786377,13
nan,nan,64.71624565124512,14,nan,nan,56.950645208358765,14,nan,nan,21.412357330322266,14,nan,nan,3.949481725692749,14,nan,nan,0.0034346580505371094,14,nan,nan,15.24748969078064,14
nan,nan,92.90418553352356,15,nan,nan,73.99937558174133,15,nan,nan,23.024502277374268,15,nan,nan,4.046057462692261,15,nan,nan,1.0374155044555664,15,nan,nan,15.650683403015137,15
nan,nan,120,15,nan,nan,106.6466875076294,16,nan,nan,24.564472436904907,16,nan,nan,4.08528208732605,16,nan,nan,1.0508296489715576,16,nan,nan,15.88202691078186,16
nan,nan,nan,nan,nan,nan,120,16,nan,nan,68.42618107795715,17,nan,nan,5.484102010726929,17,nan,nan,1.3495335578918457,17,nan,nan,20.897685050964355,17
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,79.85837602615356,18,nan,nan,5.608974933624268,18,nan,nan,1.3640406131744385,18,nan,nan,41.506651163101196,18
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,97.50328183174133,19,nan,nan,6.779207468032837,19,nan,nan,1.6735093593597412,19,nan,nan,50.53173351287842,19
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,19,nan,nan,26.11319375038147,20,nan,nan,1.9994218349456787,20,nan,nan,62.32025480270386,20
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.26283073425293,21,nan,nan,2.015172243118286,21,nan,nan,62.763561964035034,21
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,26.920305013656616,22,nan,nan,2.03073787689209,22,nan,nan,91.87186098098755,22
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,27.895264148712158,23,nan,nan,2.0465667247772217,23,nan,nan,120,22
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,29.553241729736328,24,nan,nan,2.0827934741973877,24,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.050872325897217,25,nan,nan,2.100242853164673,25,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,30.129725217819214,26,nan,nan,2.117469549179077,26,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,91.12923216819763,27,nan,nan,2.5093696117401123,27,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,94.50979232788086,28,nan,nan,2.5659339427948,28,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.64317178726196,29,nan,nan,11.321912288665771,29,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,95.90099740028381,30,nan,nan,11.382597208023071,30,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.16512703895569,31,nan,nan,11.405875205993652,31,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,96.66147065162659,32,nan,nan,11.467190027236938,32,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,105.30582022666931,33,nan,nan,12.751612901687622,33,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,33,nan,nan,13.14056944847107,34,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.226628303527832,35,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.705611944198608,36,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.753323793411255,37,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.802145004272461,38,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.89570689201355,39,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,16.020966053009033,40,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,16.514463424682617,41,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,16.54570746421814,42,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,54.9267373085022,43,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.02519702911377,44,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.67502498626709,45,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,55.80312466621399,46,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,56.70442771911621,47,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,56.886778116226196,48,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,57.04669976234436,49,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,57.500741958618164,50,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,57.61365342140198,51,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,59.449631690979004,52,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,59.709267139434814,53,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.90594100952148,54,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,64.99816155433655,55,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.09122848510742,56,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,65.24492049217224,57,nan,nan,nan,nan
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,120,57,nan,nan,nan,nan

